Data Driven Modeling of Nonlinear Dynamics in a Rotating Detonation Combustor via Finite Dimensional Approximations of the Koopman Operator

A Rotating Detonation Combustor (RDC) is a promising technology for increasing efficiency in propulsion and power generation applications. The dynamics of the RDC are governed by continuously propagating detonation waves within an annular combustion chamber. Multiple operating modes can be observed, including nonlinear interactions between counter-rotating waves and the emergence of standing wave patterns. Koopman operator theory provides a framework to globally linearize nonlinear dynamical systems by representing their evolution in the space of observables rather than states. In this work, finite-dimensional approximations of the Koopman operator are constructed using variants of Dynamic Mode Decomposition (DMD) applied to high-speed video data capturing the natural flame luminosity of the detonation waves in the RDC at the Technical University (TU) Berlin. By introducing time-delay embeddings as a dictionary of observables, this approach overcomes the limitations of standard DMD methods, particularly for accurate reconstruction of standing wave patterns and for capturing nonlinear interactions. In addition, a technique is presented to mitigate the influence of sensor noise in the luminosity measurements. Finally, it is shown that the DMD-based models provide insight into the dynamics of different operating modes by decomposing the reconstructed signal into its characteristic features.

==> 4_0_1_eigVal.csv <==
realPart,imagPart,bnorm
0.999026387579744,0,2.03001198822461
0.972641138319275,0,0.26859047271199
0.925923985517326,0,0.394083773580154
0.919022832519927,0.0378785508888479,1.03027428822013
0.919022832519927,-0.0378785508888479,1.03027428822012
0.916818938651168,0.26654525010037,1.46992809497334
0.916818938651168,-0.26654525010037,1.46992809497336
0.903399370572165,0.241827574794091,1.08374433039917
0.903399370572165,-0.241827574794091,1.08374433039918
0.900808321208448,0.175742796601338,0.624798482343075
0.900808321208448,-0.175742796601338,0.624798482343053
0.89222554086363,0.117249835836144,1.15462078315525
0.89222554086363,-0.117249835836144,1.15462078315523
0.877944481290866,0,1.83230570727847
0.870687404704454,0.0907907853990098,0.913331453810443
0.870687404704454,-0.0907907853990098,0.913331453810409
0.868873461565926,0.351042555945922,0.651512935254531
0.868873461565926,-0.351042555945922,0.651512935254503
0.857756002699192,0.188031858039372,1.39384381640639
0.857756002699192,-0.188031858039372,1.39384381640638
0.84426260038725,0.0470614286450086,2.1000694300128
0.84426260038725,-0.0470614286450086,2.1000694300128
0.840623684599514,0.387848731410694,1.03124780524687
0.840623684599514,-0.387848731410694,1.03124780524686
0.839337959169587,0.0780295765810889,1.71778449618397
0.839337959169587,-0.0780295765810889,1.71778449618396
0.838632849881142,0.30103035469694,1.5921023286798
0.838632849881142,-0.30103035469694,1.5921023286798
0.826834240211481,0.228006682964875,1.58769947226375
0.826834240211481,-0.228006682964875,1.58769947226375
0.817395607280374,0.181507117983748,1.69160816665171
0.817395607280374,-0.181507117983748,1.6916081666517
0.810121309862382,0.525854249211211,1.22056817338139
0.810121309862382,-0.525854249211211,1.2205681733814
0.809357395983185,0.282282537507387,1.8313045866917
0.809357395983185,-0.282282537507387,1.8313045866917
0.803683305644579,0.33224417885214,0.5398099823208
0.803683305644579,-0.33224417885214,0.539809982320814
0.797575822679756,0.370823349425082,1.21153171885768
0.797575822679756,-0.370823349425082,1.21153171885767
0.791201436256079,0.424860666246532,1.33982735771762
0.791201436256079,-0.424860666246532,1.33982735771761
0.789388393677738,0.467948394722413,1.22750850135363
0.789388393677738,-0.467948394722413,1.22750850135363
0.786464403841108,0.0229611377712895,1.88854988730144
0.786464403841108,-0.0229611377712895,1.88854988730146
0.760573121674715,0.530920339215635,0.575960561648092
0.760573121674715,-0.530920339215635,0.575960561648119
0.758664668081704,0.500466705125979,0.613455860358175
0.758664668081704,-0.500466705125979,0.613455860358086
0.746377236443026,0.402176374396997,1.03279211843178
0.746377236443026,-0.402176374396997,1.03279211843175
0.719275940246153,0.133063058185272,1.53589196260524
0.719275940246153,-0.133063058185272,1.53589196260523
0.71867304177235,0.544834299744095,0.73774451022303
0.71867304177235,-0.544834299744095,0.737744510223033
0.708998355702378,0.478277909735823,1.14051899114029
0.708998355702378,-0.478277909735823,1.14051899114024
0.694303504162588,0.603652388822449,0.206989168875833
0.694303504162588,-0.603652388822449,0.206989168875806
0.684200971478904,0.63962208114269,0.2717345529058
0.684200971478904,-0.63962208114269,0.271734552905813
0.681519132340358,0.523098711571126,0.784452823584046
0.681519132340358,-0.523098711571126,0.784452823584077
0.681491535252581,0.306349258855875,1.41624696708194
0.681491535252581,-0.306349258855875,1.41624696708193
0.672579749169863,0.195143634082137,1.62762308572254
0.672579749169863,-0.195143634082137,1.62762308572253
0.638465848214984,0.44090885918568,1.07412650905431
0.638465848214984,-0.44090885918568,1.07412650905432
0.637350352965775,0.618640537026251,0.229172360705665
0.637350352965775,-0.618640537026251,0.229172360705682
0.616777056687769,0.726584834617801,0.874974708927991
0.616777056687769,-0.726584834617801,0.874974708927992
0.61667250359884,0.670453428425457,0.385329363939152
0.61667250359884,-0.670453428425457,0.385329363939157
0.616261419416735,0,1.07062610237333
0.598330932879563,0.722880640135447,0.870068342348812
0.598330932879563,-0.722880640135447,0.870068342348797
0.593538407103458,0.313087035010384,1.84453279220348
0.593538407103458,-0.313087035010384,1.84453279220349
0.564764166234843,0.564498806095753,0.987033454354799
0.564764166234843,-0.564498806095753,0.987033454354846
0.559558646806714,0.251461705604417,1.52041983109568
0.559558646806714,-0.251461705604417,1.52041983109571
0.541232606234218,0.70115470960227,0.680697106252551
0.541232606234218,-0.70115470960227,0.680697106252535
0.540657484863511,0.544204320639821,1.33962436855657
0.540657484863511,-0.544204320639821,1.33962436855656
0.537464136222106,0.72690686316501,0.798089702074782
0.537464136222106,-0.72690686316501,0.798089702074794
0.527643443159668,0.0303074023138952,1.47716548994825
0.527643443159668,-0.0303074023138952,1.47716548994824
0.527109878027285,0.420167155729154,1.75752301475722
0.527109878027285,-0.420167155729154,1.75752301475721
0.505998938607231,0.775654076961885,0.829570704410487
0.505998938607231,-0.775654076961885,0.829570704410491
0.50218329904338,0.581663696963141,1.15062745836083
0.50218329904338,-0.581663696963141,1.15062745836079
0.498759076553153,0.648862987534452,0.996893297785657
0.498759076553153,-0.648862987534452,0.996893297785655
0.469250692554817,0.763011782426332,0.938209660712366
0.469250692554817,-0.763011782426332,0.938209660712366
0.468166584374491,0.514005720163457,1.41512164835939
0.468166584374491,-0.514005720163457,1.41512164835938
0.457871417140726,0.722762124909253,0.776425911523284
0.457871417140726,-0.722762124909253,0.776425911523287
0.423530464824086,0.779805055609652,0.597532774860862
0.423530464824086,-0.779805055609652,0.59753277486086
0.415297690197673,0.367565053763661,1.75413750617002
0.415297690197673,-0.367565053763661,1.75413750617003
0.398069873211047,0.690078518084346,1.09558355288735
0.398069873211047,-0.690078518084346,1.09558355288735
0.389567595006413,0.784894304372656,0.679768690294513
0.389567595006413,-0.784894304372656,0.679768690294509
0.389079026979123,0.843496818480577,1.16551771791107
0.389079026979123,-0.843496818480577,1.16551771791108
0.381380585657672,0.873048028845883,1.05342773499285
0.381380585657672,-0.873048028845883,1.05342773499285
0.355431015162854,0.778200917148906,1.17955065815003
0.355431015162854,-0.778200917148906,1.17955065815003
0.349428602536093,0,1.66579548175901
0.343893844116622,0.82344769418953,1.36351405999341
0.343893844116622,-0.82344769418953,1.36351405999341
0.321545496838605,0.835278767797611,0.395639302881574
0.321545496838605,-0.835278767797611,0.395639302881556
0.30851083544464,0.632534981877854,1.10385201613832
0.30851083544464,-0.632534981877854,1.10385201613832
0.289722815625949,0.876049480310167,0.647002871397341
0.289722815625949,-0.876049480310167,0.647002871397334
0.253983029696272,0.517713165277717,1.01321069636969
0.253983029696272,-0.517713165277717,1.01321069636969
0.253593655029635,0.801914232791498,0.917922085602246
0.253593655029635,-0.801914232791498,0.917922085602234
0.247674961979092,0.883309709810825,0.384648932720428
0.247674961979092,-0.883309709810825,0.384648932720436
0.232840034831191,0.208107472432398,1.46124750509699
0.232840034831191,-0.208107472432398,1.46124750509699
0.218588509915793,0.868241193367005,0.952358758810221
0.218588509915793,-0.868241193367005,0.952358758810228
0.212250334618975,0.803336131060925,0.816374292084089
0.212250334618975,-0.803336131060925,0.816374292084092
0.202879977125661,0.692204163221953,1.09889934988616
0.202879977125661,-0.692204163221953,1.09889934988616
0.20286595055059,0.825531106939271,0.410565763505683
0.20286595055059,-0.825531106939271,0.410565763505718
0.198129525317536,0.454107384526216,0.902329452241362
0.198129525317536,-0.454107384526216,0.902329452241306
0.185507471095806,0.888646111017399,0.682594869603287
0.185507471095806,-0.888646111017399,0.68259486960329
0.169611532205769,0.665412694540082,0.478746411455084
0.169611532205769,-0.665412694540082,0.478746411455059
0.143492980536767,0,1.27882908457465
0.122280643264477,0.937894347242113,0.28235531992594
0.122280643264477,-0.937894347242113,0.282355319925902
0.114275617387152,0.788241992468027,0.703738743914372
0.114275617387152,-0.788241992468027,0.703738743914419
0.109049273220234,0.94125818208295,0.666812614142053
0.109049273220234,-0.94125818208295,0.666812614142036
0.107517663513524,0.868503606584047,1.05901473665105
0.107517663513524,-0.868503606584047,1.05901473665107
0.101992275000925,0.882325363343156,1.14775187373413
0.101992275000925,-0.882325363343156,1.14775187373414
0.0663827209233865,0.862677970296457,0.540044739607967
0.0663827209233865,-0.862677970296457,0.540044739607989
0.0398715028318934,0.676000850347355,1.01204495192337
0.0398715028318934,-0.676000850347355,1.01204495192336
0.0200104887813593,0.898964478285421,0.248143003731342
0.0200104887813593,-0.898964478285421,0.248143003731338
0.0169675790066208,0,1.38903939243854
-0.00713060689770843,0.783630515388883,0.631076716106897
-0.00713060689770843,-0.783630515388883,0.631076716106879
-0.0167916800976793,0.362437768998355,1.10711245573432
-0.0167916800976793,-0.362437768998355,1.10711245573427
-0.0179510245517369,0.527688822326569,0.964256698407188
-0.0179510245517369,-0.527688822326569,0.964256698407172
-0.0209081096865748,0.921147170383444,0.176016922281042
-0.0209081096865748,-0.921147170383444,0.17601692228106
-0.022804989260653,0.695838128887352,0.788122257219727
-0.022804989260653,-0.695838128887352,0.788122257219718
-0.0460822970890948,0.910228831753528,0.200203037754687
-0.0460822970890948,-0.910228831753528,0.200203037754655
-0.0507299814659343,0.870945952159278,0.271461566498053
-0.0507299814659343,-0.870945952159278,0.271461566498076
-0.085993755662284,0.879398590757858,0.389262678633964
-0.085993755662284,-0.879398590757858,0.389262678633983
-0.0903039670603495,0.9145485697305,0.459440669567498
-0.0903039670603495,-0.9145485697305,0.459440669567499
-0.0918906664115724,0.706604047057316,0.558254182661472
-0.0918906664115724,-0.706604047057316,0.558254182661446
-0.101480468267324,0.205090397558227,0.691359906933777
-0.101480468267324,-0.205090397558227,0.691359906933784
-0.129826925514588,0.853707349059452,0.478537712334489
-0.129826925514588,-0.853707349059452,0.478537712334486
-0.144006111752226,0.465939327713983,1.25086501350048
-0.144006111752226,-0.465939327713983,1.25086501350049
-0.161522088940759,0.795210738465915,0.615593794252969
-0.161522088940759,-0.795210738465915,0.615593794252974
-0.164015425989317,0.93564121866811,0.581460998529281
-0.164015425989317,-0.93564121866811,0.581460998529286
-0.164521363330929,0.892402679133998,0.717350271265807
-0.164521363330929,-0.892402679133998,0.71735027126579
-0.19136647857238,0.906118858058728,0.308685114487416
-0.19136647857238,-0.906118858058728,0.308685114487415
-0.218412773080654,0.725293164197851,0.531005435829642
-0.218412773080654,-0.725293164197851,0.531005435829668
-0.23399013462841,0.879303984211774,0.193323217781591
-0.23399013462841,-0.879303984211774,0.193323217781605
-0.23984153479234,0.600686898673009,0.824303436708914
-0.23984153479234,-0.600686898673009,0.824303436708887
-0.254387105989316,0.780618877835642,0.457635889699515
-0.254387105989316,-0.780618877835642,0.457635889699555
-0.264576073067225,0.883831756936662,0.493996817880662
-0.264576073067225,-0.883831756936662,0.493996817880684
-0.288605146932464,0.864963428705458,0.321050188214418
-0.288605146932464,-0.864963428705458,0.321050188214432
-0.313685498466036,0.706357615017861,0.662106639719503
-0.313685498466036,-0.706357615017861,0.662106639719488
-0.316238794327965,0.829102736597045,0.310718367031494
-0.316238794327965,-0.829102736597045,0.31071836703146
-0.336829842918209,0.846046525880401,0.339028615097354
-0.336829842918209,-0.846046525880401,0.339028615097359
-0.344068104972772,0.749568246471327,0.598679536831161
-0.344068104972772,-0.749568246471327,0.598679536831175
-0.354982760230116,0.45001015620238,1.24733706312137
-0.354982760230116,-0.45001015620238,1.24733706312134
-0.365951639785878,0.252424373778969,0.334240133890638
-0.365951639785878,-0.252424373778969,0.334240133890865
-0.38594413063135,0.846765855544742,0.464341946968767
-0.38594413063135,-0.846765855544742,0.464341946968763
-0.40392955660844,0.333911927912412,1.16489176996814
-0.40392955660844,-0.333911927912412,1.16489176996816
-0.40486644521165,0.747415701543638,0.757429648907047
-0.40486644521165,-0.747415701543638,0.757429648907051
-0.406740845196424,0.459164269973766,1.20317327561547
-0.406740845196424,-0.459164269973766,1.20317327561546
-0.411344215161528,0.800653602090146,0.654763122436306
-0.411344215161528,-0.800653602090146,0.654763122436317
-0.411987443597783,0,0.40980381212533
-0.413611133534157,0.690571068586435,0.581162590833899
-0.413611133534157,-0.690571068586435,0.581162590833865
-0.428932453043167,0.841356691559943,0.968478708875941
-0.428932453043167,-0.841356691559943,0.968478708875943
-0.454676115475952,0.796321222434096,0.25046511525076
-0.454676115475952,-0.796321222434096,0.250465115250826
-0.45538974193739,0.617265114268745,0.375369514251808
-0.45538974193739,-0.617265114268745,0.375369514251789
-0.469340910203376,0.752255288382849,0.671551520390315
-0.469340910203376,-0.752255288382849,0.671551520390295
-0.491642835199278,0.753656393824303,0.633747444052524
-0.491642835199278,-0.753656393824303,0.633747444052526
-0.518739862700338,0.665914554133115,0.867258083095462
-0.518739862700338,-0.665914554133115,0.867258083095444
-0.538491794709527,0.738163333410667,0.0570251727079582
-0.538491794709527,-0.738163333410667,0.0570251727079603
-0.549963876513156,0.0627471052551191,1.49095278804909
-0.549963876513156,-0.0627471052551191,1.49095278804909
-0.563209666580212,0.716750949771117,0.574114092349723
-0.563209666580212,-0.716750949771117,0.574114092349722
-0.572422809982483,0.613920698515033,1.16380441964761
-0.572422809982483,-0.613920698515033,1.16380441964759
-0.579036131653299,0.657712563278516,1.0662941794339
-0.579036131653299,-0.657712563278516,1.06629417943387
-0.581485736533187,0,1.7647918258273
-0.585085706941972,0.275413961955324,0.734745199944655
-0.585085706941972,-0.275413961955324,0.73474519994466
-0.588652167653109,0.506767564175402,0.989153845958735
-0.588652167653109,-0.506767564175402,0.989153845958742
-0.595860873627094,0.663471144644639,0.755755102360966
-0.595860873627094,-0.663471144644639,0.755755102360951
-0.602781580038633,0.527779918887847,0.963895852293826
-0.602781580038633,-0.527779918887847,0.963895852293831
-0.606950859677548,0.477049572453229,0.741000946174753
-0.606950859677548,-0.477049572453229,0.741000946174756
-0.618315984734206,0.599096720562399,0.824617909762442
-0.618315984734206,-0.599096720562399,0.824617909762436
-0.618547446325516,0.715540045910961,0.15252143222565
-0.618547446325516,-0.715540045910961,0.152521432225681
-0.65197154006848,0.418850635351349,0.00422211992898623
-0.65197154006848,-0.418850635351349,0.00422211992890507
-0.672297299417245,0,0.660797144995946
-0.672644271167892,0.232711575794862,0.240191860516663
-0.672644271167892,-0.232711575794862,0.240191860516661
-0.674425850219156,0.62402475362649,0.147308060571078
-0.674425850219156,-0.62402475362649,0.147308060571092
-0.678949588960411,0.587644967227881,0.315253522893839
-0.678949588960411,-0.587644967227881,0.315253522893847
-0.685921658508077,0.518903018922785,0.322874263867196
-0.685921658508077,-0.518903018922785,0.322874263867229
-0.703033841248782,0.134352180337109,0.191577396559335
-0.703033841248782,-0.134352180337109,0.191577396559389
-0.71827102504785,0.254897135446248,0.111456556085855
-0.71827102504785,-0.254897135446248,0.111456556085798
-0.730352080045903,0.540461663433362,0.396282549285904
-0.730352080045903,-0.540461663433362,0.396282549285909
-0.733429442086138,0.462088232755971,0.753167064960789
-0.733429442086138,-0.462088232755971,0.753167064960818
-0.739118732774042,0.358708106059415,0.174728651730823
-0.739118732774042,-0.358708106059415,0.174728651730831
-0.746432317765281,0.565494890882868,0.186103817864197
-0.746432317765281,-0.565494890882868,0.186103817864245
-0.768378893225053,0.469270007775104,1.1516513686686
-0.768378893225053,-0.469270007775104,1.15165136866862
-0.773312125475757,0.483021014427016,0.921592251748062
-0.773312125475757,-0.483021014427016,0.921592251748076
-0.781154963588207,0.340744470249181,0.377964110922877
-0.781154963588207,-0.340744470249181,0.377964110922879
-0.791050127519179,0.399453407973953,0.00360840740449736
-0.791050127519179,-0.399453407973953,0.00360840740455687
-0.796918280209578,0.431998180127899,0.468014125406775
-0.796918280209578,-0.431998180127899,0.468014125406771
-0.797012545142474,0.320006449217648,0.523418774364452
-0.797012545142474,-0.320006449217648,0.523418774364449
-0.814139978062031,0.178313712886341,0.421568907137995
-0.814139978062031,-0.178313712886341,0.421568907137887
-0.821530218638191,0.151027373308595,0.771835959740013
-0.821530218638191,-0.151027373308595,0.771835959740007
-0.823429084107825,0.110863511120867,1.16821980388594
-0.823429084107825,-0.110863511120867,1.16821980388594
-0.829563593482931,0.419576963799362,0.174901304081842
-0.829563593482931,-0.419576963799362,0.174901304081827
-0.834683440019201,0.351631699143538,0.063453691793539
-0.834683440019201,-0.351631699143538,0.0634536917935624
-0.842060339533537,0.218271125692137,0.417789254913017
-0.842060339533537,-0.218271125692137,0.417789254913023
-0.85346957615106,0.0791625614261575,0.672640088903929
-0.85346957615106,-0.0791625614261575,0.672640088903949
-0.861752405156288,0.297453894643268,0.0168345467135974
-0.861752405156288,-0.297453894643268,0.016834546713619
-0.872702526956871,0.340788334928412,0.10368968040786
-0.872702526956871,-0.340788334928412,0.103689680407841
-0.879971027918349,0.211044564815501,0.136387545331446
-0.879971027918349,-0.211044564815501,0.13638754533143
-0.882813715015953,0,0.0103977222714821
-0.890391016325154,0.171651489814464,0.190572055089436
-0.890391016325154,-0.171651489814464,0.19057205508944
-0.893379397237364,0.0549535704931256,0.355952795930804
-0.893379397237364,-0.0549535704931256,0.355952795930765
-0.898260371980577,0.0671819766969971,0.522981647760654
-0.898260371980577,-0.0671819766969971,0.522981647760634
-0.900119321904094,0.131349239298276,0.00641050584822319
-0.900119321904094,-0.131349239298276,0.00641050584820638
-0.909553832836048,0.191588964542873,0.262821667448917
-0.909553832836048,-0.191588964542873,0.26282166744897
-0.92570060107012,0.0389516684537412,0.0223951868647305
-0.92570060107012,-0.0389516684537412,0.0223951868647342


==> 4_0_2_sigmaDec.csv <==
index,sigma,cumsum
1,1,0.259902083519373
2,0.613252870174726,0.41928778220202
3,0.2916916030352,0.495099037575974
4,0.186540742071393,0.543581365101579
5,0.127768545231123,0.576788676215387
6,0.102628236235719,0.603461968640969
7,0.0854834331815526,0.625679291031243
8,0.0661539388881558,0.642872837581288
9,0.0627304373657504,0.659176608952728
10,0.0494073098716551,0.672017671729459
11,0.0481202067599879,0.684524213725762
12,0.0377944924993608,0.694347081071903
13,0.0370684746832787,0.703981254874973
14,0.0323991617063765,0.712401864506741
15,0.0308276124539503,0.720414025213451
16,0.0286876148362447,0.727869996080592
17,0.0253662096658884,0.734462726823745
18,0.0226301923348999,0.74034436096203
19,0.0218171559714286,0.746014685255472
20,0.0201395756984834,0.751249002940704
21,0.0183501634216231,0.756018248646904
22,0.0169477130850795,0.760422994588605
23,0.0163397081324451,0.764669718776326
24,0.014138415949249,0.768344322539199
25,0.013872132627603,0.77194971871197
26,0.0129203231572477,0.775307737620283
27,0.0121657616956167,0.778469644432574
28,0.011071901699445,0.781347254752781
29,0.0109054514474237,0.784181604305686
30,0.0102479281608514,0.786845062186448
31,0.0097476655098678,0.789378500761913
32,0.00942236504473805,0.79182739306872
33,0.00874397761221046,0.79409997106838
34,0.00836414314098316,0.796273829297576
35,0.00813456739300091,0.798388020311546
36,0.00780157639931167,0.800415666272463
37,0.00723244513338168,0.802295393831568
38,0.00697031341289915,0.804106992810364
39,0.00674424587333383,0.80585983636461
40,0.00639947223738313,0.80752307253253
41,0.00625846173438099,0.809149659776922
42,0.00613699514572951,0.810744677601846
43,0.00591220164695821,0.812281271128077
44,0.00588084399978873,0.813809714736474
45,0.00587423192822955,0.815336439853697
46,0.00541592477055897,0.81674404998575
47,0.00534776482911716,0.818133945207009
48,0.00522689024491242,0.819492424871989
49,0.0051032487136327,0.820818769845379
50,0.00503574880034233,0.822127571450669
51,0.00499810262785961,0.823426588737293
52,0.00488405974078458,0.824695966039956
53,0.00474025555040879,0.825927968333921
54,0.00471847312874669,0.827154309331113
55,0.00464663021964795,0.828361978206543
56,0.00460255254084216,0.829558191201416
57,0.00454418714198412,0.830739234907519
58,0.00441376532530874,0.831886381711733
59,0.00440188297774391,0.833030440269057
60,0.00435499664592084,0.834162312971051
61,0.00429017771904232,0.835277339098899
62,0.00421937701592013,0.83637396397649
63,0.00418451377317228,0.837461527824653
64,0.00412830710742944,0.838534483443282
65,0.00407471763251592,0.839593511045726
66,0.00402150031909908,0.840638707357534
67,0.00400316993564292,0.84167913956449
68,0.00399348447741497,0.842717054500672
69,0.0039369862086063,0.843740285419076
70,0.00389085319702686,0.844751526271651
71,0.00386682817512691,0.845756522970978
72,0.00383248990217116,0.846752595081619
73,0.00380289956102579,0.847740976600945
74,0.00378081751025345,0.848723618949266
75,0.00376665951335517,0.849702581604695
76,0.00374266171034357,0.850675307181122
77,0.00372366265635866,0.851643094863832
78,0.00371420675668765,0.852608424938517
79,0.00367751217931827,0.85356421801609
80,0.00362207446381258,0.854505602715897
81,0.00357405878347328,0.855434508040343
82,0.00356398883697626,0.856360796164713
83,0.00351816172712123,0.85727517372775
84,0.00349212032151065,0.85818278307521
85,0.00346638468429472,0.859083703676938
86,0.00344362351601608,0.859978708603607
87,0.00343203150005736,0.860870700741176
88,0.00339832723659492,0.861753933070448
89,0.00339494873345329,0.862636287319714
90,0.0033701623761898,0.863512199543084
91,0.00336192116200135,0.864385969857716
92,0.00333329028875493,0.865252298948738
93,0.0033206840261087,0.866115351645834
94,0.00330539491439772,0.86697443067094
95,0.00328670300919012,0.867828651630938
96,0.00325689489218805,0.868675125399221
97,0.0032391782596154,0.869516994577786
98,0.00322280041965906,0.870354607121622
99,0.00319793781699792,0.871185757823225
100,0.00318665536545947,0.872013976192166
101,0.00316694366527066,0.872837071449159
102,0.00313029963100803,0.873650642845298
103,0.00312256640209617,0.87446220435913
104,0.00308592313663276,0.875264242211921
105,0.00308031717783383,0.876064823064341
106,0.0030660899190186,0.876861706222552
107,0.00304995844290521,0.87765439677651
108,0.00302924574539065,0.87844170405723
109,0.00301635658605815,0.879225661418583
110,0.00299493617989322,0.880004051571745
111,0.00299125878921601,0.880781485963408
112,0.00298151075451038,0.881556386820541
113,0.00296241946698236,0.882326325812268
114,0.00294440792100678,0.883091583565668
115,0.00294006001765989,0.88385571128993
116,0.00292273404159794,0.884615335956914
117,0.00290436502913327,0.885370186479287
118,0.0028846436396159,0.886119911371434
119,0.00287469351723721,0.886867050206044
120,0.00286047536706456,0.8876104937138
121,0.00284049388185381,0.888348743991917
122,0.00283854168607509,0.889086486890285
123,0.00282897451901338,0.889821743262
124,0.00280017568639997,0.890549514757115
125,0.0027737079865789,0.891270407241901
126,0.00276066358828456,0.891987909460393
127,0.00275924252761232,0.892705042342254
128,0.00275250824173005,0.893420424969184
129,0.00272918459100796,0.894129745730696
130,0.0027075521374448,0.894833444172455
131,0.00269854750398416,0.895534802291217
132,0.0026819502668621,0.89623184675347
133,0.00267602412964564,0.896927351000313
134,0.00265957365845479,0.897618579735418
135,0.00264679265268442,0.898306486660495
136,0.00264031705834029,0.898992710565109
137,0.00263590915987992,0.89967778884773
138,0.00261413026241698,0.900357206749523
139,0.00260233191762302,0.901033558236922
140,0.00259216285109829,0.901707266762744
141,0.00258169250416627,0.902378254023583
142,0.00256948009420781,0.903046067253629
143,0.00255516354165227,0.903710159581838
144,0.00254407431021873,0.904371369795691
145,0.00253788910902275,0.905030972462868
146,0.00252464433286412,0.905687132785124
147,0.00250122950706184,0.90633720754537
148,0.00249994360419404,0.906986948096781
149,0.00248301954482376,0.9076322900499
150,0.00247008078991156,0.908274269193659
151,0.00246432880119671,0.908914753383567
152,0.00244649347544644,0.909550602135152
153,0.00244014960746465,0.910184802102231
154,0.00243188352375307,0.910816853696931
155,0.00241901867868767,0.911445561691594
156,0.00240521911842859,0.912070683151794
157,0.00239638833729631,0.912693509473579
158,0.00238699018622572,0.91331389319632
159,0.00238053646710595,0.913932599584014
160,0.00236835702078993,0.914548140508235
161,0.00235871370472719,0.915161175114519
162,0.00234035859664257,0.915769439189969
163,0.00232524615932566,0.916373775511473
164,0.00232240215434127,0.916977372670157
165,0.00231880300731905,0.91758003440303
166,0.00229557247171248,0.918176658471298
167,0.00229400321763472,0.918772874687161
168,0.00227420244384955,0.919363944640662
169,0.00227099405883036,0.919954180728213
170,0.00225484927238863,0.920540220752128
171,0.00224424890246141,0.921123505717814
172,0.00222772180330952,0.921702495255996
173,0.00221603135154283,0.922278446421406
174,0.002207172021928,0.922852095028591
175,0.00219335662582083,0.923422152985543
176,0.0021876017172881,0.923990715229776
177,0.00217528466026922,0.924556076245228
178,0.00217284686821338,0.925120803673446
179,0.00214827236848782,0.925679144137983
180,0.0021430110891984,0.92623611718507
181,0.00213328291940303,0.92679056186056
182,0.00211654587791248,0.927340656544093
183,0.00211461505046057,0.92789024940155
184,0.00210392908345926,0.928437064953918
185,0.00209855429998766,0.928982483588863
186,0.00209376171640891,0.929526656621351
187,0.00208281500804586,0.930067984581527
188,0.00207693645471472,0.930607784693445
189,0.00206806897789475,0.931145280129661
190,0.00205532933544426,0.931679464506262
191,0.00204538086665687,0.932211063255097
192,0.00204015456223204,0.932741303676522
193,0.00202911358318028,0.933268674524488
194,0.00202433754377409,0.933794804069861
195,0.00201034084707917,0.934317295844602
196,0.00200877862132094,0.934839381593612
197,0.001997943082726,0.935358651163566
198,0.00198847149077147,0.935875459047036
199,0.0019789330090877,0.936389787859243
200,0.00197182235808184,0.936902268598439
201,0.00196198665814848,0.937412193018729
202,0.00195073923085262,0.93791919420923
203,0.00194479554147587,0.938424650622479
204,0.00193398617190393,0.938927297658054
205,0.00192926524034968,0.939428717713683
206,0.00191547688093723,0.939926554145972
207,0.0019025825842556,0.940421039323687
208,0.00189444558671756,0.940913409678789
209,0.00189149957533371,0.941405014359395
210,0.00188135779813725,0.941893983170976
211,0.00187114536122209,0.942380297748925
212,0.00187034340444243,0.942866403896636
213,0.0018628602752023,0.943350565163467
214,0.00184673627257055,0.943830535768419
215,0.00184324956702519,0.944309600171335
216,0.0018396287542032,0.944787723517454
217,0.00183474131538021,0.945264576608041
218,0.00181851040081947,0.945737211250115
219,0.00180720969855798,0.946206908816127
220,0.00180046787365856,0.946674854167801
221,0.00179730064729026,0.947141976350742
222,0.00179293528612213,0.947607963967221
223,0.00177990842495652,0.94807056587534
224,0.00177632140724861,0.948532235510084
225,0.00176821464875617,0.948991798181406
226,0.00175342808028535,0.949447517792773
227,0.00175000063526717,0.949902346604039
228,0.00174511085745816,0.950355904551865
229,0.00173570898630307,0.950807018933788
230,0.00173007397856637,0.95125666876546
231,0.00172060280539726,0.951703857019492
232,0.00170832578653084,0.952147854450742
233,0.00169770260790992,0.952589090895734
234,0.00168848336523136,0.953027931240345
235,0.00168094887324069,0.95346481335479
236,0.00167622384981257,0.953900467425801
237,0.00166405754102001,0.954332959447808
238,0.00165480337657257,0.954763046293194
239,0.00165140952008127,0.955192251068207
240,0.00164201293832409,0.955619013652043
241,0.00163267763699011,0.956043349971613
242,0.00162582875071269,0.956465906251369
243,0.00162280723895127,0.956887677233922
244,0.0016148239229334,0.95730737333601
245,0.00159530556666889,0.957721996576637
246,0.00158062422203747,0.958132804105206
247,0.00157994773102054,0.958543435812349
248,0.00157765494790593,0.958953471620385
249,0.00156606984263634,0.959360496435423
250,0.00156436008818588,0.959767076881717
251,0.00155704205585452,0.960171755356161
252,0.00155151496209834,0.960574997327422
253,0.00153566131971815,0.960974118903997
254,0.00152710550562552,0.961371016806663
255,0.00151315452043976,0.961764288819212
256,0.00150787416678322,0.962156188456844
257,0.0015070409719591,0.962547871545405
258,0.00149311883350767,0.962935936241176
259,0.00149122581333759,0.96332350893706
260,0.00148655212606759,0.963709866931885
261,0.00147918358334562,0.964094309827104
262,0.00146833885370061,0.964475934154493
263,0.00145528624137019,0.964854166080743
264,0.00145144365570964,0.965231399310973
265,0.00144248250326488,0.965606303519011
266,0.0014388465684829,0.965980262740025
267,0.00143430890021814,0.966353042611602
268,0.00141933993937266,0.966721932019067
269,0.00141673342223694,0.967090143987298
270,0.0014082790216935,0.967456158639213
271,0.00139826798839168,0.967819571402714
272,0.00139512850864105,0.968182168208887
273,0.00138676054716603,0.968542590164438
274,0.00137910937831814,0.968901023565264
275,0.00137365459372859,0.96925803925621
276,0.00135844683188681,0.969611102418168
277,0.00135310313082315,0.969962776741085
278,0.00135245741386481,0.97031428324082
279,0.00134206606475947,0.970663089007272
280,0.0013302548487554,0.971008825014075
281,0.0013242037966096,0.971352988339818
282,0.00131913312009216,0.971695833786169
283,0.00131420172927216,0.972037397553772
284,0.00129993781525687,0.972375254100403
285,0.00129465627263107,0.972711737963101
286,0.00128930114154707,0.973046830016073
287,0.00128554320449283,0.973380945373375
288,0.00127340051948519,0.973711904821544
289,0.00126376781564067,0.974040360709914
290,0.00125887505555517,0.974367544959743
291,0.00125561541530405,0.974693882022279
292,0.0012479082209104,0.975018215968935
293,0.00123708012586212,0.975339735671127
294,0.00123290898764602,0.975660171285806
295,0.00122742727115654,0.975979182190948
296,0.00122184651501966,0.976296742645943
297,0.0012173625182193,0.976613137700826
298,0.00121349703678153,0.97692852810903
299,0.00120263416384064,0.977241095233924
300,0.00119887161346331,0.977552684464135
301,0.00118695051839239,0.9778611753769
302,0.00118382586855539,0.978168854186662
303,0.00117390789291697,0.978473955293891
304,0.00116369126139615,0.978776401077301
305,0.00116115318424985,0.979078187209173
306,0.00115437257399856,0.979378211046312
307,0.00115114808946713,0.979677396833204
308,0.00114178435065227,0.979974148964868
309,0.001136430443407,0.980269509604885
310,0.00113453624399526,0.980564377938527
311,0.00112718724056663,0.980857336250867
312,0.00112268090422784,0.981149123357003
313,0.00111829584022873,0.98143977077587
314,0.00111180245792438,0.981728730551146
315,0.00110379917207166,0.982015610255755
316,0.00109860720897846,0.982301140558337
317,0.00109418944042238,0.982585522673668
318,0.0010829256693785,0.982866977311436
319,0.00107919013465307,0.983147461075946
320,0.00106120887951035,0.98342327147478
321,0.00106063159314335,0.983698931835684
322,0.00105690043524897,0.983973622460878
323,0.00104920543035552,0.984246313138267
324,0.00104104117150421,0.984516881907771
325,0.00103582633476113,0.984786095330339
326,0.0010338791343081,0.985054802671453
327,0.00102626524943008,0.985321531148024
328,0.00101941452593061,0.985586479107283
329,0.00101728609783873,0.985850873883646
330,0.00100162988640294,0.986111199578038
331,0.000995349998688271,0.986369893116528
332,0.000990073008758406,0.98662721515434
333,0.000986562390642668,0.98688362477519
334,0.000980680781757066,0.987138505753636
335,0.000978838984009364,0.98739290804501
336,0.000960367871812318,0.98764250965584
337,0.000957154770256244,0.98789127617488
338,0.000953674031817091,0.988139138042747
339,0.000940678324978462,0.988383622299331
340,0.000930559812137476,0.988625476733345
341,0.000927246018009935,0.98886646990536
342,0.000923420596454018,0.989106468842343
343,0.000915386703321916,0.989344379753763
344,0.00091174995193986,0.989581345465921
345,0.00090764856271771,0.989817245218474
346,0.000899183504755648,0.990050944884827
347,0.000895789250669419,0.99028376237747
348,0.000888146571563444,0.99051459352189
349,0.000882645229331256,0.990743994856001
350,0.000873961583474118,0.990971139292462
351,0.000871413895387029,0.991197621579481
352,0.000866727414595175,0.991422885840378
353,0.000862879862139911,0.991647150114375
354,0.000858488847384874,0.991870273154488
355,0.000850147031027923,0.99209122813915
356,0.000842606033464743,0.992310223202834
357,0.000829161302772807,0.992525723952998
358,0.000827076042552984,0.992740682739687
359,0.000811935238924907,0.992951706399966
360,0.000806841422652988,0.993161406166783
361,0.000804653200652256,0.993370537210143
362,0.000800918650390042,0.993578697636109
363,0.000792264610564944,0.993784608859094
364,0.000783723240128964,0.993988300162106
365,0.000780577602615829,0.994191173907374
366,0.000776193082014713,0.994392908106603
367,0.000764339932922561,0.994591561647687
368,0.000762855783222635,0.994789829455171
369,0.000756585506502862,0.994986467604672
370,0.000747468861644999,0.995180736319179
371,0.000737850394346634,0.995372505173995
372,0.000730483243872367,0.995562359291054
373,0.000728508148023109,0.995751700076586
374,0.000718677355666123,0.995938485818702
375,0.000713268609066398,0.996123865816307
376,0.000709649161345822,0.996308305111908
377,0.000702574038217366,0.996490905568268
378,0.000695906399843832,0.996671773091522
379,0.000683637105186343,0.996849451799531
380,0.000680633027939503,0.997026349741604
381,0.000669811861738557,0.997200435240036
382,0.000663447223258594,0.997372866555666
383,0.000657846600081153,0.997543842257664
384,0.000652603473141277,0.997713455260045
385,0.000642575543045466,0.997880461982501
386,0.00063506594616857,0.998045516945082
387,0.000631670628396727,0.998209689457501
388,0.000616541347075693,0.998369929838182
389,0.000614600978160133,0.998529665912938
390,0.000602818597052944,0.998686339722297
391,0.000596207371034004,0.998841295260238
392,0.000587793953843039,0.998994064133522
393,0.000579619812909545,0.999144708530546
394,0.000570261804564221,0.999292920761704
395,0.000563036170455008,0.999439255035502
396,0.00055792160136735,0.999584260022138
397,0.000549997289359803,0.999727205463573
398,0.000537232664503417,0.999866833352412
399,0.000512372374179175,0.999999999999999


==> 4_0_3_errorVec.csv <==
mVec,VecError
1,0.0267705809558201
2,0.207079277793226
3,0.371303244695888
4,0.428038374750447
5,0.446815843571712
6,0.404767076395127
7,0.426108203840984
8,0.414388020914898
9,0.387936890662132
10,0.328929948111191
11,0.306080013769259
12,0.35719379631734
13,0.407121152040123
14,0.484222889039408
15,0.484242627376272
16,0.441005396613524
17,0.430741546949735
18,0.466721280581099
19,0.472369181019444
20,0.474013862679093
21,0.430165242887906
22,0.425952028415032
23,0.405693134371589
24,0.418798204546443
25,0.47004399903296
26,0.450727271292135
27,0.407776114471957
28,0.446967535264973
29,0.557405633938467
30,0.582507497201431
31,0.573093670501129
32,0.517837023454492
33,0.481904722853793
34,0.452102951272551
35,0.424686422629759
36,0.434371228328258
37,0.41018632562036
38,0.435165161890222
39,0.516211097611409
40,0.616311964596265
41,0.638746909216578
42,0.627210811923573
43,0.584105206925267
44,0.554779929317682
45,0.517969794732894
46,0.479953096937953
47,0.454510227273666
48,0.430919039439051
49,0.412165419755502
50,0.509752476855655
51,0.595881598187722
52,0.618829049078891
53,0.59053668428961
54,0.554474095803425
55,0.521509192572537
56,0.495051744861443
57,0.481659714237384
58,0.473319718777194
59,0.482261808786029
60,0.490594022751992
61,0.55823269299167
62,0.621519469286933
63,0.630577413118226
64,0.645531482462453
65,0.610739615970759
66,0.576278124471655
67,0.554318043940684
68,0.528401272335608
69,0.496393964472818
70,0.467195811079611
71,0.43363109288504
72,0.445469325759748
73,0.562488043371869
74,0.642122911362687
75,0.674366831879475
76,0.623925280309413
77,0.579534916383896
78,0.531854052191734
79,0.491318359611607
80,0.452512330612815
81,0.43974120014462
82,0.409972597865888
83,0.471159767031703
84,0.677708300590021
85,0.727206112564786
86,0.715432074227062
87,0.662076308910754
88,0.601594462831377
89,0.547140145960744
90,0.511588504945733
91,0.488555764946399
92,0.470189278794113
93,0.426230351653775
94,0.547321810441503
95,0.664571573000931
96,0.676747139163112
97,0.643170068331415
98,0.596681159334706
99,0.554609002551692
100,0.526071625779264
101,0.4817298658713
102,0.468500014979957
103,0.48179208476271
104,0.480165670374615
105,0.575021185962298
106,0.653208736232255
107,0.687443031292477
108,0.67280921325961
109,0.63412574568002
110,0.590299190155614
111,0.550203104116805
112,0.51542082371031
113,0.472147695088692
114,0.421442711428618
115,0.352208111657986
116,0.498361467423918
117,0.649109858904982
118,0.693404685021315
119,0.68756632142954
120,0.638393940357853
121,0.573900223513084
122,0.515657970776222
123,0.47106353829805
124,0.451525342184646
125,0.446460373876032
126,0.416352030166913
127,0.561275355098186
128,0.714508358153188
129,0.729649503341741
130,0.689457252174463
131,0.638299957584242
132,0.577009379007514
133,0.53540508458567
134,0.516807187976245
135,0.494625797590263
136,0.478943588157954
137,0.446092416388781
138,0.558824397360079
139,0.674862896742033
140,0.685584538621391
141,0.648478666834512
142,0.598829136302485
143,0.54866255614239
144,0.503767383494666
145,0.475767791378178
146,0.446905653844795
147,0.446894566360818
148,0.43176387566724
149,0.547606556002829
150,0.657498275432415
151,0.6952446397683
152,0.686337898838479
153,0.642990600752329
154,0.59156554956947
155,0.534539586089688
156,0.479542310463948
157,0.428863134410129
158,0.373007101372284
159,0.350027678187803
160,0.539995559329622
161,0.698397299509089
162,0.72813176370333
163,0.68840431394376
164,0.630254180997524
165,0.568802503086878
166,0.50395244770221
167,0.444810559796676
168,0.412422282972751
169,0.386689021663762
170,0.436170304491601
171,0.629789880828744
172,0.705458003489166
173,0.716981146585304
174,0.670158635841505
175,0.628595825933649
176,0.573608267881293
177,0.533034652443389
178,0.489541181065115
179,0.43695520563829
180,0.371215388068872
181,0.424406658368076
182,0.603675145660344
183,0.673322279218471
184,0.70501648135375
185,0.643929504723223
186,0.587342476170349
187,0.539388166488067
188,0.487323908367715
189,0.434703774286584
190,0.396890590247618
191,0.372776306183974
192,0.445985062513498
193,0.589207876097904
194,0.666690864891251
195,0.706374897373586
196,0.682625226406731
197,0.632700399128936
198,0.586314708534678
199,0.533508903197654
200,0.488386288299214
201,0.439015082413634
202,0.369466890847203
203,0.345741031390954
204,0.576855782586179
205,0.718518563078279
206,0.73804306762925
207,0.692643968177688
208,0.630091311691116
209,0.559010626898767
210,0.499374103392755
211,0.445822264775993
212,0.423269886234081
213,0.39529602431543
214,0.478792375890289
215,0.666291515679721
216,0.735256840120256
217,0.733039124583422
218,0.675552707763117
219,0.620030457412689
220,0.563196788371465
221,0.514534729005106
222,0.481316516421663
223,0.444867132311999
224,0.377717260804166
225,0.488518595048767
226,0.647462378245222
227,0.689089703958259
228,0.696733108976443
229,0.6428738514355
230,0.583237886598581
231,0.524205952658065
232,0.47007231273173
233,0.421618105586409
234,0.408210473181308
235,0.359484446834624
236,0.496397697860125
237,0.627258110495641
238,0.692545175958113
239,0.728924029195124
240,0.680305526827857
241,0.627375593814085
242,0.563464294891933
243,0.507071764138744
244,0.448971536612001
245,0.40286021072128
246,0.333714874229019
247,0.473778534238999
248,0.672034677476732
249,0.724508915571538
250,0.727521368545896
251,0.676610866134965
252,0.621823819267041
253,0.550652601256934
254,0.479032304345885
255,0.421158041375703
256,0.381668431615767
257,0.352600285260374
258,0.520509001685532
259,0.704868349542457
260,0.745862361251533
261,0.727400182551311
262,0.676112219310702
263,0.619623217617496
264,0.561134777096797
265,0.504896088683922
266,0.453809491218221
267,0.375870734538297
268,0.342973771752918
269,0.520329854178361
270,0.676616477438508
271,0.712375239641898
272,0.707303546820847
273,0.652428607417109
274,0.592921173144822
275,0.530259981639703
276,0.465962997109038
277,0.402436349115862
278,0.35183425611194
279,0.323706561586544
280,0.54989831323384
281,0.669772940035246
282,0.722420537536526
283,0.720734161003021
284,0.677571320522805
285,0.61951748097321
286,0.564117757671895
287,0.509789963652641
288,0.445851333212273
289,0.363752415176293
290,0.310391334628064
291,0.525350100354244
292,0.69666556747526
293,0.746986212581885
294,0.724600597754363
295,0.675334858905252
296,0.611301537758067
297,0.542544974494731
298,0.475878038222652
299,0.408745562619313
300,0.34509701795122
301,0.368694944743335
302,0.614414350610345
303,0.735623136983348
304,0.741245056932726
305,0.702108474513257
306,0.647766171993829
307,0.57975590405228
308,0.514378731699458
309,0.458043294229898
310,0.399077935818572
311,0.326555621163909
312,0.402159454127596
313,0.576264084696856
314,0.679227149352833
315,0.717231874262015
316,0.676241507311608
317,0.631826291009738
318,0.571764006643308
319,0.512075509115466
320,0.451444278133568
321,0.396107155306599
322,0.351740591818027
323,0.377013490075137
324,0.605089836513087
325,0.722344202442021
326,0.754325109840624
327,0.713587031688885
328,0.657442977885113
329,0.596454627694314
330,0.537650487619031
331,0.474425818297812
332,0.410323081223158
333,0.329679512749153
334,0.443035347495254
335,0.648578110834025
336,0.724306493130122
337,0.740380270999855
338,0.689962655630314
339,0.632852109849726
340,0.559672834729955
341,0.490151118695618
342,0.437270381615712
343,0.390640120910705
344,0.342197890148723
345,0.466082922558558
346,0.695957282295538
347,0.749965366371322
348,0.752878871843301
349,0.69549115801723
350,0.641505793051663
351,0.57953078423801
352,0.512817084247724
353,0.457907128443345
354,0.377112601088447
355,0.27636908011658
356,0.510347621331297
357,0.689759300818719
358,0.728783432128489
359,0.719352754973573
360,0.666954930898958
361,0.599746086413896
362,0.527636773727497
363,0.457758393121357
364,0.39729118357613
365,0.352437192983569
366,0.328319490327919
367,0.532262812296837
368,0.658130098992442
369,0.703230507765193
370,0.71704344214014
371,0.665362089885632
372,0.61544271691924
373,0.551329152413817
374,0.501383391320177
375,0.447586622497197
376,0.375525825241675
377,0.295037241417176
378,0.505652752861059
379,0.688917500460731
380,0.743867884531317
381,0.756412187668597
382,0.712360911438469
383,0.652941446262659
384,0.581116192356889
385,0.509751116831788
386,0.439240559507223
387,0.358402663363342
388,0.33080289418015
389,0.573032725116494
390,0.737178166098592
391,0.772695628356791
392,0.734643595347282
393,0.68903791781975
394,0.626634538972364
395,0.566202694121599
396,0.500612987457389
397,0.427195609416404
398,0.347552061866221
399,0.354499624348573
400,0.608079247025185
401,0.71389681811564
402,0.733310298107359
403,0.692163673454004
404,0.645567558221179
405,0.581613955931813
406,0.51127456786384
407,0.439688883889693
408,0.379391567252328
409,0.323718965149602
410,0.350601761673027
411,0.540624448584437
412,0.640865820266689
413,0.691931258073576
414,0.693167666528305
415,0.661433926553386
416,0.623118248731403
417,0.56830564287722
418,0.520926510013683
419,0.455101412947642
420,0.367787029579018
421,0.347607088138737
422,0.554055008113989
423,0.754487738304574
424,0.789914984916345
425,0.768208226862965
426,0.711215971765696
427,0.646865382819517
428,0.588031030113066
429,0.516550489258347
430,0.446716944547966
431,0.385384181088175
432,0.435491444075375
433,0.67797784007124
434,0.763554188647619
435,0.771168105587769
436,0.7246204331402
437,0.668851176896516
438,0.606881787553821
439,0.543386270056025
440,0.482158462783209
441,0.402084655313284
442,0.317059685739712
443,0.455232533909018
444,0.65438997873616
445,0.712025640279286
446,0.728909459857458
447,0.685467933321757
448,0.634060477418154
449,0.582248177324097
450,0.521112844852154
451,0.456369990495472
452,0.395931438521505
453,0.344197003951028
454,0.412625349428998
455,0.581348641460764
456,0.696765209981015
457,0.737660596273185
458,0.722709974222543
459,0.689932044603053
460,0.636124858996356
461,0.584308714061327
462,0.526523244096656
463,0.449286747088016
464,0.37835534928897
465,0.478393803691406
466,0.69887575154188
467,0.78861639244795
468,0.798278714225109
469,0.754644742971324
470,0.695348199869461
471,0.630048000313613
472,0.54893741669554
473,0.480638972743814
474,0.416316796474959
475,0.351540417957224
476,0.525904481198945
477,0.746124042440578
478,0.774271727733888
479,0.751045936366348
480,0.699723772926786
481,0.642082276199224
482,0.581122376793704
483,0.513881274298463
484,0.432908084887138
485,0.363757836990976
486,0.31636026940881
487,0.54104275909359
488,0.691616331227357
489,0.722839381208491
490,0.702227089818166
491,0.664253333452811
492,0.605570156588572
493,0.549049677001392
494,0.487930200937669
495,0.426286923596596
496,0.355419677713273
497,0.307138023914413
498,0.495978945628277
499,0.650671333050802
500,0.733842955765191
501,0.756483630991117
502,0.711685118439394
503,0.65989803792866
504,0.605854367896321
505,0.55261524144726
506,0.484777583790355
507,0.403391815822014
508,0.36622646899258
509,0.568565996272267
510,0.758977160393626
511,0.789205708792533
512,0.770965427915218
513,0.720643276805269
514,0.660538881830707
515,0.588236384516599
516,0.515215166635767
517,0.459053562198043
518,0.4073891408903
519,0.397055529892514
520,0.660446116890029
521,0.772880159724173
522,0.780153394866077
523,0.741339640354118
524,0.692154695227098
525,0.629669687387605
526,0.568787437715879
527,0.494143649048282
528,0.426598564473542
529,0.345668246735686
530,0.40177191473686
531,0.617417710470494
532,0.716333619639207
533,0.743593377688725
534,0.70989098754217
535,0.666883555333259
536,0.609443377907702
537,0.544586069619837
538,0.480344007122253
539,0.428003190414595
540,0.357189378243681
541,0.412273805455542
542,0.607676091465502
543,0.706306629668802
544,0.758673525475127
545,0.746932868166981
546,0.709155536262476
547,0.664396179630612
548,0.6154997115398
549,0.558306291619464
550,0.484130465214998
551,0.422969988097622
552,0.458451813503441
553,0.678129622592679
554,0.792895461952632
555,0.798832525212634
556,0.762150504489763
557,0.714545790523137
558,0.649797852309495
559,0.57786978023853
560,0.505492329606312
561,0.440972918477194
562,0.357532187013709
563,0.476332446030823
564,0.687866087754272
565,0.74920594635355
566,0.744595912068942
567,0.707112409757565
568,0.660536279295002
569,0.599167282145359
570,0.546015372395788
571,0.474764106423276
572,0.401688044741759
573,0.355941590760439
574,0.435995485377952
575,0.632298197355489
576,0.708315572504016
577,0.743071872169932
578,0.710794285222624
579,0.673909182691326
580,0.621388348668764
581,0.556376626306779
582,0.494067005516134
583,0.429037012891562
584,0.353054342898845
585,0.424983061317436
586,0.636774947209275
587,0.744886757229052
588,0.783239275779953
589,0.752619389579954
590,0.704933074023228
591,0.651321355814377
592,0.607241698940043
593,0.548219274578122
594,0.483157429533694
595,0.426631636951838
596,0.531456538584357
597,0.725651706554844
598,0.779213633294847
599,0.781108294110525
600,0.732807834588104


==> 4_5_0_nonlinearRemainder_2CR.csv <==
k,R_P_2CR,R_S_2CR
1,-0.845304280230755,0.622044196352547
2,-0.617464983086466,0.757617960801436
3,-1.241925623371,-0.182140012848953
4,-0.788291847555703,0.112981486245967
5,-1.17396448032737,-0.523754755016222
6,9.63088289758323,5.69834144208965
7,6.74372466688766,10.3732956351646
8,6.37103769383637,8.14574109436685
9,3.02060640956293,4.45239332062633
10,2.05134451121313,1.78582740118229
11,-0.0726436142702029,1.18304726106605
12,-0.776133477160178,0.209371323163361
13,-0.944377623960662,-0.524253287586499
14,-1.07096444631498,-0.832866987353036
15,-1.05347510924531,-1.23809723727673
16,0.254055845521147,-0.476415440253023
17,7.48784159710813,5.9243069503033
18,5.61494054971648,6.70345569372222
19,3.37433271050256,3.34010859754459
20,1.08097429272804,3.05691208611608
21,-0.549451133667826,0.462916389801508
22,-1.48965829080319,-0.117578289250305
23,-1.14085698917459,-0.892731692147466
24,-1.87069958699031,-1.48747658702077
25,-1.90401602218867,-1.25414045196469
26,-2.43737546395819,-1.23344735817303
27,0.0532509057126358,-1.01172643047249
28,3.16291839202809,1.92564066250221
29,4.61958528109687,4.59038472569982
30,3.90962941030183,5.56474821399656
31,2.26806534420015,3.20819511597426
32,1.34644786297366,1.31327501682176
33,0.545497843451259,0.160196012186383
34,-0.879318036597812,-0.706030935255522
35,-1.45987227956039,-0.959342039053801
36,-1.48497485926139,-0.982754025452655
37,-1.32535295997542,-1.47441741025882
38,0.276745554089272,-0.942063082165552
39,6.15742519744825,5.91994053242885
40,7.22592044027522,9.13759195189387
41,6.1437138109164,6.37417948289905
42,2.92607824042345,2.12311263579458
43,1.00423194327762,1.23018275929361
44,-0.786578194754615,0.420111146794368
45,-0.513498803785152,0.167573942961202
46,-1.03958598236576,-0.38254582622706
47,-0.544607940014611,-0.64027229439484
48,-1.05934012927519,-0.908509291027822
49,0.267185275684314,-0.74440459383064
50,8.66685866736592,8.78847051183972
51,6.7143479232089,7.4143269002067
52,4.6573997485301,4.62866625176266
53,2.25335350517082,2.04103072106914
54,0.37196464221642,0.465488830291531
55,-0.614799668147257,0.213898014711754
56,-1.23342108502375,-0.866155380243119
57,-1.39193648985136,-1.39982901259319
58,-1.70494826021311,-1.46683674346594
59,-1.32538943402155,-1.01977363816054
60,1.17880953856485,3.02198852184817
61,5.55064462896799,5.57767685538748
62,6.05823588886207,7.56337567455724
63,3.66296674846789,4.14189553926882
64,0.231109582495327,2.38004122049949
65,-1.28017744050349,0.463006220717684
66,-1.77383532685936,-0.0837069809112121
67,-1.78919475493929,-0.132456737814823
68,-1.96139310057256,-0.675678984460371
69,-1.45193814000738,-0.855324600764033
70,-1.72893185928846,-1.33709594586608
71,0.90515539208491,1.0665889034552
72,2.26506815365276,3.22554718676352
73,5.42206034591491,7.80770621534936
74,3.98198387245972,5.24052679750124
75,1.99442132619209,2.8232440954274
76,0.825184244749877,1.22150878787524
77,-0.992116185447786,1.11315730628788
78,-1.28440730504692,-0.087078727004668
79,-1.56143235361513,-0.858064954341978
80,-1.61065979107694,-0.244149602113111
81,-1.74581836574473,-0.6572588532535
82,2.70789871972127,4.0309090226583
83,6.98026081677753,9.48883850122718
84,8.72490793835466,10.5611795193774
85,6.03268025168867,5.27803252119508
86,2.41892938653491,3.02790601175437
87,0.00477313624843756,1.09530298131393
88,-0.549014791840052,0.0865364482494515
89,-1.41136360663717,0.110898967172075
90,-1.8041934089003,-0.553641520395362
91,-1.70334156103693,-0.980566434592603
92,-1.48553568312567,-0.858985489658521
93,3.17884405328683,2.28576084272408
94,5.43410992592458,5.29448883811269
95,5.84759277661695,6.00627254214806
96,3.29390251872118,3.6525330605502
97,2.14268549067456,1.14924190911524
98,0.59554339359982,-0.243455705129048
99,-1.04390906760096,-0.602616065400459
100,-1.39714465098162,-1.0599830645903
101,-1.52674444803647,-0.97901444435095
102,-1.57820441811334,-0.913763080194983
103,-1.70580260167501,-0.917840928572716
104,2.23941270631674,4.23429933524419
105,5.95897895532494,4.6289047322015
106,7.47232653112489,9.16297868774333
107,3.75776238591904,2.77610487599414
108,0.519638860516509,1.07274897699425
109,-0.838585249246814,0.922252127023202
110,-1.07527167768572,-0.261577000943479
111,-1.56410438515308,-0.295412684972017
112,-2.09740122799423,-0.515329672364643
113,-2.02898759551812,-0.359798906874074
114,-2.13252936905749,-1.3178859526111
115,1.98386221270796,2.07260335189756
116,2.90813639691083,3.78169446214107
117,4.85275393031212,6.77900487777825
118,4.04709765648284,3.95787764477134
119,1.1064365658573,1.83181037609407
120,0.0777695622863854,0.379188364867961
121,-0.743736985457716,0.257710537237708
122,-1.42096333693817,0.157596147914337
123,-1.68341193281817,-0.928350266236531
124,-1.8063056732463,-0.686163497437597
125,-1.18669237066315,-0.778030039317461
126,3.50441509100753,3.54997127943315


==> 4_5_1_nonlinearRemainder_2CRT.csv <==
k,R_P_2CRT,R_S_2CRT
1,2.23505910287087,0.89701551322452
2,1.46753541931762,0.518253391363478
3,1.54294029064444,0.313915333625546
4,1.22701523872468,0.123649160355145
5,3.21020059855869,-0.198489368545522
6,11.3322237078662,14.5052562119975
7,6.78117078294444,10.6114033963547
8,2.47780182096397,6.25577749721671
9,0.908488265082883,3.1192096321329
10,-0.169297484243684,0.862064629289768
11,-0.378375074288435,-0.0394869912094054
12,-1.02733874029042,-0.442379306512043
13,-0.450116477233761,-0.390219058258012
14,-0.415375927465269,-0.880760537943005
15,-1.70157762691972,-0.781712239930886
16,2.34809766897225,-0.437473552193258
17,2.2148767591185,3.73293646843385
18,1.90073764968279,2.5137506437965
19,-1.03674784797007,2.89459544654498
20,-2.16116093254353,1.93565087287094
21,-1.94493404508931,1.10845997411997
22,-2.24984738350761,0.656931103188272
23,-2.86194119962104,-0.367199868127984
24,-2.52107099413529,-0.135701237406578
25,-2.45356655223445,-0.407039138648425
26,-2.40828519369335,-0.545673444045373
27,0.715793926056134,-0.626501888917229
28,3.16188090820055,3.05971553209288
29,-0.467166757768004,5.56569919653443
30,-2.01832928195439,6.45267286649989
31,-2.20649391857457,4.81037242369682
32,-2.41646220448251,3.01607388390509
33,-2.00912153553559,1.61713531515447
34,-1.50451646435281,1.69681114934811
35,-1.05893036005338,1.12531835759789
36,-0.666473866162565,0.53127698028939
37,0.00393400389919574,0.447202840989549
38,6.27102983997793,-0.318308701705081
39,13.1026894260308,13.2728417772482
40,10.9365028157691,15.7046528731103
41,6.41109189586966,10.4407853841627
42,3.82316377054934,4.61990641691492
43,1.74042600178158,2.09132658385161
44,0.900211473411241,0.80825049341833
45,-0.128921892357242,0.977269153786182
46,0.346605605163486,0.791304161412811
47,1.1166894799009,0.371818342334708
48,1.04650859186209,0.388571810112393
49,7.17393070502727,9.09707383001562
50,9.62707993126124,9.63133362582891
51,4.90989274677176,8.98228538493965
52,2.51336096012022,3.78588700228508
53,-0.991953872969735,1.78175398528765
54,-1.26787948961476,0.518293334443654
55,-1.15520259604902,-0.246622258538066
56,-2.31142969827056,-0.27517319422936
57,-2.02215245438239,-0.569319092376428
58,-1.57535375794956,-0.520734310926992
59,-2.35284387984745,-0.674168124353166
60,0.917327516176448,5.32656821894597
61,3.44784542412226,2.82029121056468
62,1.13293134400071,4.42211370092474
63,0.245192144365969,2.92571991422088
64,-0.941700748978905,1.39361570589051
65,-1.27141924941333,0.574861578101758
66,-1.98372007802881,0.38220271216527
67,-2.73363268085295,0.503591143362324
68,-1.89595639785819,0.154330992162762
69,-1.74754747494227,-0.203760304066561
70,-1.50044276297113,-0.285222210887385
71,3.71269540959402,4.31676565969741
72,7.14290993867981,8.93070834748369
73,3.06630332438366,10.0204310963673
74,1.39703906464281,6.68218242218847
75,0.839933419513509,3.53168464661082
76,-0.871498063679274,2.55503169945231
77,-0.195038944644278,1.39605109801526
78,-0.673745226194847,0.932015748278685
79,-0.625056655795437,0.87133273559469
80,-0.134369959790966,0.704985153393203
81,1.90737918752559,0.376368500555628
82,14.1405066045804,13.0291438958704
83,9.45393453941785,16.0095955756284
84,6.57266812726219,8.94170443268922
85,2.40136720100283,4.89453594053786
86,1.64113041246394,1.88915918438492
87,0.940118004686684,0.840567583309188
88,0.503788780586512,0.14452490365662
89,-0.709821189836986,-0.241407151953046
90,-1.52128394203803,-0.149619042197596
91,-1.86062772788134,0.220212832014991
92,1.82802535728903,0.686464183776869
93,7.33185791233253,8.84540738346051
94,2.54431931450253,7.33726771470086
95,1.09801046333711,4.5366633256715
96,-1.47049283073874,2.46544594374967
97,-2.16311423208151,1.10254794857593
98,-2.58588591163801,-0.072814830385493
99,-2.2374618617315,-0.240787322138446
100,-2.04964086309888,-0.710802541149201
101,-2.08564623739989,-0.805332255035866
102,-2.71068261637839,-1.07185427369594
103,1.97995509428714,0.262550396629005
104,2.78419177554867,3.25666742306499
105,2.27683653888925,6.25125483612011
106,0.524672554726187,4.31882986648913
107,-0.7164053291564,2.31759064084718
108,-1.42147308307913,1.58280472245507
109,-1.46603709614579,0.221304631457695
110,-1.67512082696736,0.156897134732143
111,-1.96228776327496,0.269292525938734
112,-2.61295125992901,-0.0325747458985299
113,-1.06036996265124,-0.0652476798493962
114,2.29380237180533,-0.156076772356418
115,6.19873328892893,5.720625378334
116,2.23309595819597,9.95565843559326
117,2.44406254573352,6.80996224847179
118,0.829216920158996,4.06567173927458
119,1.00877379036022,2.23138361457284
120,0.297293021260669,1.12572967289893
121,-0.000400576382093121,0.961266225551737
122,0.139189732960316,0.203825893654676
123,0.231747368402308,-0.375695538410889
124,0.413177437485518,-0.346650698864369
125,6.51998606786193,0.265022433289995
126,11.1675536936742,10.9568650199461


==> 4_5_2_nonlinearRemainder_DS2.csv <==
k,R_P_DS2,R_S_i_DS2,R_S_ii_DS2
1,14.160123851738,0.289790831474541,15.0279901809415
2,3.31700816396426,-0.80244059465266,8.09393192943333
3,0.80903891448768,-0.619209699314913,2.81650888004578
4,-3.89142803041381,-0.90681577380693,1.22692473659562
5,-0.185840837524813,-0.666363724948847,-0.0480909383375732
6,8.52942330406022,9.31634233898906,-0.396849484778649
7,-0.736737903383961,4.7266274673337,-0.83065290408017
8,-0.578276717480955,3.93766021301976,-1.05097596775427
9,-2.41450228430615,1.60293585811129,-1.37498700831957
10,-1.22761989622385,1.58043759009707,-1.07155306347854
11,7.50957826817884,0.671273302818642,7.28930073720996
12,-0.507605854816934,-0.0193122627852875,4.9780086177949
13,-2.08666338504849,-0.76146220386336,5.11821811111938
14,-4.14950094472398,-0.999708065614572,3.08554277842048
15,-2.10052361674656,-1.28340066006505,1.08741673810066
16,4.6968712545275,4.614241416417,0.92470231302736
17,-1.06007076901708,4.55681042729086,-0.809745106465409
18,-0.602348185283011,2.05298033796382,-1.13907855546213
19,-2.40077163189057,1.77009384689867,-0.800695032587354
20,2.09340010239092,0.61009570798371,-1.3402893644792
21,10.3998061496234,0.326915579569186,10.9727443064524
22,0.512609772474912,-0.291992448696607,5.62049142696495
23,-1.43952659706084,-1.16671247315219,5.16413889689508
24,-4.66691762629448,-1.04284819281725,2.03211236100328
25,-2.04111223091979,-1.07814706574772,0.753009062960986
26,5.52253701303415,6.48517120056365,0.621059777813159
27,-1.395390916603,5.73986462844012,-1.37507326128326
28,-3.36980406288513,2.69342931815311,-1.59421462866677
29,-4.25137586983542,1.61277095975178,-0.896759642065934
30,-0.68315166266494,0.823827995241746,-0.77775840821569
31,5.8531965537578,0.677770849973934,6.17496468706148
32,-0.570842638180622,-0.20611514697165,5.05327490777244
33,-2.3786184041756,-1.02510085134155,4.1445790289797
34,-5.34810120418476,-0.769640106023825,2.23304397388765
35,-3.57090683618664,-1.14161141452917,0.667457256477386
36,7.66965617030827,8.77207668191572,0.569798100506627
37,2.60465596388733,5.14492403400738,-0.611372822534589
38,-0.269222351835214,2.70410928939576,-1.14008216122863
39,-3.16951224089497,0.209730388697183,-0.750149496788061
40,-0.240866001873211,0.564267911428498,-0.833806753307408
41,5.88481114254033,-0.0696520647383672,6.93086214918763
42,-0.378295605585356,-0.793671604725294,2.74326220501543
43,-1.28198457441822,-1.02100919497554,3.31529274189721
44,-3.22610436842274,-0.812581191533535,3.24110704252051
45,-2.22494057650944,-0.956052810361419,2.29144083941249
46,7.94724415484818,9.86598394626379,0.686787341996452
47,0.770793892959306,6.96122305991662,-0.392385778945861
48,-2.5837977119061,6.70773447332763,-0.907086407737059
49,-2.99480739805612,4.08265708782782,-1.04986638124086
50,-1.59211069258929,1.58690766875583,-0.289583983640175
51,9.45071219312207,0.0747593259839228,9.45071219312207
52,0.441515161520339,-0.690379121154509,6.14718390725855
53,-0.122923214153655,-0.751705018881512,4.32181380421169
54,-3.13340668855755,-0.480251863665108,3.21533585222343
55,-0.0120615944452815,-0.766979959188173,1.73623541414775
56,16.0152076055535,13.263674334919,1.2160317030981
57,0.0277196981950105,9.74617711642694,-0.350478909741203
58,-0.533256938098118,5.26275375866415,-1.01403436892682
59,-2.84137524524541,3.47277790630691,-1.03786386064588
60,-0.902973667236319,1.22399100584351,-0.516745908198858
61,9.30849532992039,0.00992591747390748,8.24480116962295
62,1.2439630043512,-0.901049702916362,5.13606177506384
63,-2.60808679674876,-1.11471458790273,3.52004108649434
64,-5.83199223854762,-1.5752863929431,2.27218416059876
65,-3.16491420326608,-0.904328880687133,1.07169537508838
66,9.59977893226488,8.71057120852412,0.826698392750143
67,-0.00683929939075867,7.87011530355375,0.316545627768039
68,-1.14391377691369,5.52239180185717,-0.708049666700428
69,-5.25790786053646,3.27747474492544,-0.679374152919911
70,-3.12055219137654,3.01051210530039,-1.1494189721064
71,6.98081722696266,1.22354405200042,6.98081722696266
72,3.05312945216638,-0.0576661458498418,4.64907060704897
73,-0.638459799600014,-0.0402828274246483,2.63900901992409
74,-2.54889640363778,-1.32667693907247,1.87138308158694
75,0.120865880161363,-0.83824744655624,0.693215259892099
76,10.3963543675315,10.3963543675315,-0.34050939430492
77,1.9036288077848,4.61859480547764,-0.613623385405266
78,1.13654478513586,6.68830192318598,-1.32438365830306
79,-3.84364118410755,4.20617606027462,-0.772842931097895
80,-1.84022019220212,2.48550700123081,-0.0493361580551017
81,8.11558372896021,0.541750057284062,7.69051759791537
82,0.023902845675531,-0.488443660967585,7.30175457358687
83,-2.54791038648563,-0.933670701536427,4.67892592343739
84,-5.43460740547583,-1.49998916896891,2.5350276792901
85,-1.40471805490337,-1.20983141579918,0.951824904143466
86,6.43822642582862,6.05134592329594,0.762801720077345
87,-1.48123465984834,5.80730719566321,-0.415189052103145
88,-2.9931441657573,4.11529008117656,-1.2316055127499
89,-3.59836715549561,1.80444785628203,-0.902131710987201
90,-1.52659205533083,1.46620801326559,-0.956690180095459
91,9.45187914190279,0.770520677276396,9.65114150901628
92,-0.174717543399902,-0.430845285063484,8.51272425538332
93,-3.150616430342,-0.987119862062641,4.09088437700939
94,-4.39212472945,-0.965608030501766,2.92010376600592
95,-0.242928900316844,-0.20237522346778,0.906600409252627
96,7.25596058315279,7.43851335637899,-0.992182849767336
97,5.18226496943927,6.69892376105241,-1.87129218671501
98,-1.05662265078233,2.89227407825972,-1.48286872852499
99,-3.4765389542189,2.34672063077587,-1.39924708881382
100,-2.34248179288889,1.44251985466685,-1.16901756743906
101,5.42787367957524,1.06434622896108,6.58697971148315
102,2.20929479836379,-0.461909538829731,5.48438871926272
103,-3.4406634596387,-0.707904242040107,4.34944727631372
104,-3.3634054420512,-0.50428317503263,1.78960532832196
105,-2.28733766744377,-0.552587988249652,1.5766771920956
106,10.823360868467,10.6978737978834,1.41933270434807
107,5.30133211279411,4.27715045753653,-0.327904150359972
108,2.77449366604042,3.37927447872418,-0.923946226430102
109,-2.49355440806509,1.28246494366158,-0.896052379046298
110,-0.679639854155266,0.76913362943393,-1.06086023864703
111,7.33990416370395,-0.202607029344417,9.68981527951725
112,2.55232891433196,-0.672200218991069,7.49422699347187
113,0.569948220660253,-0.735420795343827,5.28553101603948
114,-3.43574051402775,-0.634346784587986,2.81995927226017
115,-2.95298261459543,-0.838375978482058,2.03004833411442
116,7.00902045109857,7.32491175642667,1.00705079869556
117,-1.51509219912796,5.54398110879251,-0.645428725938534
118,-1.96029322512512,4.11829824363408,-1.23648852530903
119,-4.85890756984528,2.48995768923139,-1.39055312116386
120,-3.86587173805872,0.973077283868307,-1.75767170163259
121,2.17647163394568,0.875521566281088,3.85091142636468
122,1.06226764646936,0.0868929959722298,2.25803344180638
123,-2.45804365692006,-0.882002330392613,2.65523569966172
124,-4.12093415728679,-0.60729616485673,0.794601076287159
125,-0.917434038415202,0.0213957013602144,1.5237304646507
126,15.7530422497278,14.8901826763586,0.85069875451512


==> 4_7_StackedStateSens_specAgree_CCW_2CR.csv <==
Index,SpecAgree_stacks_s
1,0.938391789993979
2,0.970067592624134
3,0.948304627033976
4,0.982938196887964
5,0.984864525210967
6,0.982383941709712
7,0.98177846064391
8,0.982923381272506
9,0.983926560645742
10,0.984274598136193
11,0.988421248845614
12,0.987616507588459
13,0.986472228588533
14,0.987027532886643
15,0.987078320301113
16,0.987385866430973
17,0.988143287590832
18,0.988666376849348
19,0.988689063252523
20,0.988938402743644
21,0.988619801121492
22,0.988635870786814
23,0.988877117040938
24,0.988209493566903
25,0.988667691341128
26,0.988575278015387
27,0.988928222300067
28,0.98939210316373
29,0.989105519607098
30,0.988974543647427
31,0.988673561150475
32,0.988756923759748
33,0.988387752440506
34,0.987941408376883
35,0.987899940993627
36,0.987969333026732
37,0.988004287446278
38,0.98863143552111
39,0.988177441790862
40,0.987495209508522
41,0.987289073685468
42,0.988026438950062
43,0.987489981109018
44,0.987988266908176


==> 4_7_StackedStateSens_specAgree_CCW_2CRT.csv <==
Index,SpecAgree_stacks_s
1,0.446912716132501
2,0.897050610565106
3,0.900195564099417
4,0.901749256059536
5,0.897814862468844
6,0.919096139828868
7,0.936889677156319
8,0.947488512271877
9,0.955499586516609
10,0.963093640462051
11,0.964138159422493
12,0.964771019940499
13,0.965616417356917
14,0.96642489066065
15,0.964344156631756
16,0.964965492809457
17,0.966794671891994
18,0.96653483682604
19,0.968510307407154
20,0.97019034541469
21,0.972590663496955
22,0.972026916724654
23,0.972939469063299
24,0.974175997486892
25,0.97379953492184
26,0.973879318281442
27,0.973324549023301
28,0.974569256666857
29,0.975057778692256
30,0.874519628006486
31,0.976146855459657
32,0.976313325760243
33,0.976454934570084
34,0.976818241525852
35,0.976708036150858
36,0.976668960976204
37,0.976585515449854
38,0.976383964424206
39,0.976191014532666
40,0.976309033089454
41,0.97611715521508
42,0.976110055738735
43,NaN
44,NaN


==> 4_7_StackedStateSens_specAgree_CCW_DS2.csv <==
Index,SpecAgree_stacks_s
1,0.957230777275369
2,0.987121947698867
3,0.912359676479996
4,0.991127996675688
5,0.991433126605642
6,0.991031798366387
7,0.990734028475553
8,0.989732978562178
9,0.988914665414899
10,0.988519464471507
11,0.988822320281292
12,0.989061253926881
13,0.988735849319174
14,0.988675992921861
15,0.987591332377101
16,0.987184403936525
17,0.987124044413001
18,0.988144718154963
19,0.9883674373159
20,0.988336994863345
21,0.988280393861583
22,0.988688543389321
23,0.988776509802306
24,0.989087233458123
25,0.989358109504946
26,0.989089653010624
27,0.988968208251288
28,0.989435256160052
29,0.989292018204858
30,0.989441591432963
31,0.989080579994566
32,0.988752416165231
33,0.988641106983324
34,0.988376566388116
35,0.987846249767844
36,0.987245444649506
37,0.987221296219004
38,0.987120988534115
39,0.986758368207903
40,0.986847436963581
41,0.987444817903468
42,0.987513621799161
43,0.987830939379378
44,NaN


==> 4_7_StackedStateSens_specAgree_CW_2CR.csv <==
Index,SpecAgree_stacks_s
1,0.948003170993391
2,0.971995773578677
3,0.979269172024569
4,0.980752377075609
5,0.981303409070473
6,0.983309059044195
7,0.985657229372213
8,0.985673144262315
9,0.986028751637161
10,0.986837745506061
11,0.98683740330501
12,0.985967300424902
13,0.985029734876736
14,0.985550633597373
15,0.986355419377224
16,0.986491623519875
17,0.986871811902035
18,0.987641588406479
19,0.987961365852875
20,0.98727556910809
21,0.987219398158002
22,0.987985939026584
23,0.98750147385282
24,0.987078400275167
25,0.987017560195915
26,0.986863217823016
27,0.987444158010315
28,0.987520019462772
29,0.987867612821758
30,0.988259861848897
31,0.988187698560275
32,0.987998171922401
33,0.988136251755728
34,0.988558216261424
35,0.988849606051791
36,0.988859940096905
37,0.988953748924903
38,0.988894803739867
39,0.988413729785461
40,0.987863128377783
41,0.987910117631776
42,0.988125724493106
43,0.988653773851794
44,0.989002005309673


==> 4_7_StackedStateSens_specAgree_CW_2CRT.csv <==
Index,SpecAgree_stacks_s
1,0.93414075124787
2,0.934290174565052
3,0.945547422273014
4,0.94870528485339
5,0.952390458497114
6,0.954347546619478
7,0.957638683516266
8,0.962546878808282
9,0.963489033564783
10,0.964076854840159
11,0.968526085346356
12,0.968535903168149
13,0.972418691018758
14,0.97066700413384
15,0.97226643573232
16,0.973261540302275
17,0.971524466442638
18,0.972780069797838
19,0.971700878559478
20,0.974054984136841
21,0.711261127865135
22,0.976499139386133
23,0.978046721845525
24,0.978716013075582
25,0.978468062445171
26,0.97690939879668
27,0.975957024578613
28,0.97505561935457
29,0.975776545591966
30,0.9762659472057
31,0.97734345756901
32,0.976799569136087
33,0.97674071290008
34,0.976455683112488
35,0.976221118958124
36,0.9761525613495
37,0.976256947654958
38,0.975732138362421
39,0.975757664762922
40,0.975958416038369
41,0.975830309051196
42,0.976164856090923
43,NaN
44,NaN


==> 4_7_StackedStateSens_specAgree_CW_DS2.csv <==
Index,SpecAgree_stacks_s
1,0.900591323960655
2,0.967339512153342
3,0.969871565071079
4,0.98055876685604
5,0.982678526104163
6,0.984056177005716
7,0.981079305978553
8,0.985637767459492
9,0.98608461822576
10,0.986182739670265
11,0.986110249907742
12,0.986520254420665
13,0.987166228018908
14,0.98709233280024
15,0.987350295281784
16,0.98786436537187
17,0.988158184509321
18,0.987931911444251
19,0.987396333952266
20,0.986643503091742
21,0.987308421123042
22,0.963315795795728
23,0.986325792412846
24,0.985775162647214
25,0.986462607848082
26,0.986476536282191
27,0.986618365741776
28,0.987183342366102
29,0.987020530151671
30,0.987028854626223
31,0.986673024211911
32,0.986747604296704
33,0.986480257932896
34,0.986630233831059
35,0.986913358174557
36,0.987200760454797
37,0.98791530343522
38,0.98785719059203
39,0.987606045132929
40,0.987464059003343
41,0.987251804492037
42,0.987769794681463
43,0.987874313560763
44,NaN


==> 4_7_StackedStateSens_trainError_CCW_2CR.csv <==
Index,TrainError_stacks_s
1,0.472566821800355
2,0.390679441189312
3,0.377468776403733
4,0.325920517815666
5,0.296055972755493
6,0.271035536541486
7,0.262550739910083
8,0.250301560449331
9,0.238817030490245
10,0.218803407006542
11,0.222420422455787
12,0.192759655249878
13,0.19035559352233
14,0.185618629270553
15,0.180284075308797
16,0.179329708300479
17,0.182784574720132
18,0.177918752253162
19,0.177502305761929
20,0.169460196106775
21,0.159521003350606
22,0.153353774905112
23,0.157335614584102
24,0.152123901741004
25,0.161253242619542
26,0.150046367069649
27,0.148959621099611
28,0.148887895263832
29,0.14867583676168
30,0.147533450787933
31,0.145273281874085
32,0.14417470348666
33,0.142236105514077
34,0.143201303692565
35,0.139045203346988
36,0.139156819866056
37,0.1415372352404
38,0.138533113842715
39,0.137673729568342
40,0.134861767359601
41,0.130847654825751
42,0.127247240589213
43,0.130405497045525
44,0.126330194652429


==> 4_7_StackedStateSens_trainError_CCW_2CRT.csv <==
Index,TrainError_stacks_s
1,19.703779647164
2,0.566261913201407
3,0.585318751226094
4,0.533019482810603
5,0.710439890934338
6,0.451361787826602
7,0.408936910031011
8,0.370204686342338
9,0.342680450854139
10,0.310834434703428
11,0.281235886412799
12,0.261641915442351
13,0.248695732373028
14,0.243459035608674
15,0.24431876657857
16,0.239538299046423
17,0.234165035990684
18,0.232462814007022
19,0.225135090279158
20,0.220249338667653
21,0.255493734062545
22,0.208047700367552
23,0.201677151467044
24,0.200019218471696
25,0.198635498301487
26,0.196137966431753
27,0.196649330240321
28,0.192787324326268
29,0.191918878386431
30,0.337953703463912
31,0.18539423184885
32,0.182201821196998
33,0.181650658085024
34,0.181334395105472
35,0.179536141033796
36,0.178578355287266
37,0.177698665810833
38,0.176852724636178
39,0.176426963658266
40,0.17526277729224
41,0.174920773016932
42,0.174185373309724
43,NaN
44,NaN


==> 4_7_StackedStateSens_trainError_CCW_DS2.csv <==
Index,TrainError_stacks_s
1,0.325354606025793
2,0.263175387614418
3,0.299052480746459
4,0.225274883803096
5,0.212512434888379
6,0.205740929900757
7,0.201771536391778
8,0.196369216039585
9,0.1941062204773
10,0.190220293279332
11,0.188639830613039
12,0.194737178348541
13,0.182138229725377
14,0.180755861162248
15,0.175640557622261
16,0.173101136087411
17,0.172145469156882
18,0.173761175661904
19,0.17309189178555
20,0.173572444072288
21,0.172172530406551
22,0.17335013610366
23,0.171292141553149
24,0.169890945170879
25,0.190411697623633
26,0.166690907590056
27,0.165838529983149
28,0.182086308745968
29,0.166404792249066
30,0.165888713382672
31,0.165168350540037
32,0.164968236492047
33,0.164794831786497
34,0.163162454895963
35,0.161031304280803
36,0.161822788539878
37,0.162178118289929
38,0.169186551292926
39,0.160770670138549
40,0.159871613195344
41,0.15850695911433
42,0.158276781876912
43,0.158471070550532
44,NaN


==> 4_7_StackedStateSens_trainError_CW_2CR.csv <==
Index,TrainError_stacks_s
1,0.496634655485123
2,0.561501870723984
3,0.293262536288641
4,0.270595928000553
5,0.242475985871279
6,0.233910685551456
7,0.227814370212199
8,0.226799389876224
9,0.212860420067909
10,0.213160262401876
11,0.203279830330953
12,0.195055661835518
13,0.194481451008679
14,0.186386051245789
15,0.183599789522512
16,0.179127350057873
17,0.180658719628671
18,0.173802981592511
19,0.208456483028565
20,0.167185082680211
21,0.164501513083685
22,0.155057407401898
23,0.149724102763236
24,0.151791631906746
25,0.150685752485433
26,0.14892309595637
27,0.146995524479616
28,0.145674619474583
29,0.145521447754586
30,0.146963681070321
31,0.141629087874805
32,0.140479807394027
33,0.136771896215533
34,0.135499152381082
35,0.134062406988688
36,0.13336123368992
37,0.13414258846432
38,0.134659444473067
39,0.133692358893523
40,0.133667566671804
41,0.132200455134772
42,0.129588829380114
43,0.129362605606356
44,0.124018683888776


==> 4_7_StackedStateSens_trainError_CW_2CRT.csv <==
Index,TrainError_stacks_s
1,0.468841002371842
2,0.449518938247838
3,0.383659075768922
4,0.355597740767589
5,0.378212196622327
6,0.333757828900071
7,0.336073470118777
8,0.312080787018132
9,0.307990437783784
10,0.301048343928747
11,0.284357644187006
12,0.2780877844703
13,0.302869700634494
14,0.267327209937445
15,0.252740439911359
16,0.258906840656517
17,0.252949614957567
18,0.242771285124557
19,0.238457381937876
20,0.73692166685069
21,0.989507766869198
22,0.20291677296947
23,0.19933702394559
24,0.198108989605084
25,0.199074382819728
26,0.194641833737593
27,0.19155530715758
28,0.19137973390639
29,0.188915385123963
30,0.187206529083136
31,0.18130686855842
32,0.181265486652408
33,0.179258354973119
34,0.18119098314594
35,0.18334743946504
36,0.184854838465856
37,0.185968921704758
38,0.183048328888969
39,0.185322550621035
40,0.186244098074904
41,0.185088878769694
42,0.189836604777967
43,NaN
44,NaN


==> 4_7_StackedStateSens_trainError_CW_DS2.csv <==
Index,TrainError_stacks_s
1,0.484760741733917
2,0.333872703266422
3,0.317430777790176
4,0.255377599781006
5,0.231136764646749
6,0.25616165605244
7,0.249962291727544
8,0.19824992323684
9,0.204513505004798
10,0.191157827156927
11,0.195496584973762
12,0.188423086975001
13,0.185322481165281
14,0.184561711284139
15,0.189623077499362
16,0.172177533477405
17,0.181686128984603
18,0.167413453535521
19,0.170274449902913
20,0.159748813621875
21,0.164186639761986
22,0.315063937730026
23,0.169902727853904
24,0.192112561447004
25,0.158907569473157
26,0.160532651197501
27,0.155553473860592
28,0.153615076916036
29,0.150552619517307
30,0.147322034021033
31,0.145001140003865
32,0.144271868039982
33,0.142750995513173
34,0.142359595302905
35,0.14226107753431
36,0.142338898649687
37,0.145220781243528
38,0.142742686849689
39,0.140662428177904
40,0.139640132871713
41,0.139440459665452
42,0.141795431774371
43,0.143222213506437
44,NaN


==> 4_7_trunkModeSens_specAgree_CCW_2CR.csv <==
Index,SpecAgree_modes_k
1,0.938453337906309
2,0.939268149710295
3,0.978390534909186
4,0.978310949316209
5,0.984560338032883
6,0.987147982707026
7,0.987586866506334
8,0.987883166192061
9,0.98789948229905
10,0.988401847679512
11,0.988323432737255
12,0.98809211709666
13,0.98812858617458
14,0.988345584092223
15,0.989535830494882
16,0.990301247620476
17,0.98957248257747
18,0.990775554828172
19,0.989772597634186
20,0.989730821404384
21,0.990227893135506
22,0.990321906435004
23,0.990046671000283
24,0.989811775471121
25,0.990250929397234
26,0.990152256770786
27,0.990248014196331
28,0.990348432015969
29,0.990184519130514
30,0.989714055163075
31,0.989891457160289
32,0.989243664087577
33,0.989196082318679
34,0.989313029478231
35,0.988971159169406
36,0.988532611056397
37,0.990975725019078
38,0.989367460296018
39,0.989361863750801
40,0.98916920661656
41,0.990313434894098
42,0.990305683426178
43,0.990436948920296
44,0.989349449615489
45,0.989329393915921
46,0.989552886611858
47,0.988912732822422
48,0.988908311772966
49,0.989360320037461
50,0.98948719005129
51,0.989553428507588
52,0.989319692935525
53,0.989580533225179
54,0.989559637435128
55,0.989726457020518
56,0.98869026013657
57,0.988730630251549
58,0.988638145117905
59,0.988659663117384
60,0.988873844482937
61,0.988857562369467
62,0.988808281291325
63,0.988765393684399
64,0.988777067652311
65,0.988503346208016
66,0.988621792719797
67,0.988612863461084
68,0.988597525158023
69,0.988505007759622
70,0.988578306729683
71,0.98841470936235
72,0.988426879928867
73,0.988540561081964
74,0.988737502622708
75,0.98873143714179
76,0.98833951280725
77,0.98854446923298
78,0.988671377549969
79,0.988527431528075
80,0.988365056787141
81,0.988377739066213
82,0.988393807778282
83,0.988372164512634
84,0.98822044344762
85,0.988076612243806
86,0.988256274144923
87,0.987935601864827
88,0.988065840459736
89,0.988587485902831
90,0.987988266908176
91,NaN
92,NaN
93,NaN
94,NaN
95,NaN
96,NaN
97,NaN


==> 4_7_trunkModeSens_specAgree_CCW_2CRT.csv <==
Index,SpecAgree_modes_k
1,0.818189474384505
2,0.830044426224932
3,0.923777766541505
4,0.920581488543022
5,0.95677058670472
6,0.957420060865552
7,0.957802544884114
8,0.957249737093823
9,0.962202635957822
10,0.962255369526419
11,0.966422397169949
12,0.967410968878458
13,0.968615763355266
14,0.968811771982859
15,0.968921349857869
16,0.968943432002713
17,0.969402055871517
18,0.971817688410966
19,0.971521280195671
20,0.971703683610713
21,0.971533596130749
22,0.97190029363152
23,0.972399954122049
24,0.973457749078927
25,0.973930395173238
26,0.973918604717225
27,0.973952142815981
28,0.973925123865836
29,0.974558269725672
30,0.97459036968698
31,0.975141670664468
32,0.975202552769643
33,0.975664158086712
34,0.975275563220218
35,0.975955480071589
36,0.975956630460792
37,0.975835479753231
38,0.975885130834766
39,0.976153332262323
40,0.976150622720903
41,0.976135740433449
42,0.975918509360562
43,0.977075906370823
44,0.97733577685581
45,0.977436834099313
46,0.977132025193546
47,0.976605299660298
48,0.97661608313725
49,0.978123207245847
50,0.978422614298369
51,0.978797097802993
52,0.978521427171142
53,0.978468393247049
54,0.978495393230933
55,0.977546813410216
56,0.977418554954256
57,0.978082334883409
58,0.978547990308876
59,0.976482194145874
60,0.976423137625351
61,0.976280474868064
62,0.976940699413174
63,0.976763742984505
64,0.976822620961878
65,0.976826720130393
66,0.976859284215232
67,0.976748358140829
68,0.976619495181909
69,0.977626758782316
70,0.977074353314194
71,0.978130692038198
72,0.978124215991465
73,0.977913369591174
74,0.976739498732467
75,0.976564293593024
76,0.976853340297116
77,0.976239968592323
78,0.976797575522613
79,0.976773583894792
80,0.976748817481483
81,0.976983571058262
82,0.977112078867154
83,0.977267110373344
84,0.977088820652523
85,0.976110055738735
86,NaN
87,NaN
88,NaN
89,NaN
90,NaN
91,NaN
92,NaN
93,NaN
94,NaN
95,NaN
96,NaN
97,NaN


==> 4_7_trunkModeSens_specAgree_CCW_DS2.csv <==
Index,SpecAgree_modes_k
1,0.935727035215072
2,0.936441798082709
3,0.985546560414443
4,0.984570676788401
5,0.984529306861247
6,0.986479398131352
7,0.986507884347673
8,0.986408830521342
9,0.986323614511549
10,0.985995915338347
11,0.985853385026404
12,0.986571837819298
13,0.985155816587524
14,0.985149103774273
15,0.986272660850518
16,0.986351228544469
17,0.986649708859256
18,0.986769382770335
19,0.986606501695931
20,0.989514642895252
21,0.989498936251467
22,0.989102281302383
23,0.989786337538819
24,0.989531103470252
25,0.989440124821979
26,0.988027573848912
27,0.988090293974959
28,0.988162310151515
29,0.988158122294899
30,0.988684025574037
31,0.988426603341764
32,0.988012991781641
33,0.987670125912326
34,0.98784021686014
35,0.988337798066044
36,0.987529513972571
37,0.987654032758075
38,0.987864944402679
39,0.986996971527662
40,0.986894793191902
41,0.987172138054842
42,0.987154858816587
43,0.98828625669277
44,0.988407930387058
45,0.988397516220721
46,0.988497519008275
47,0.988254480382501
48,0.988668074039103
49,0.98839930380735
50,0.988066872312778
51,0.987956117310696
52,0.988018559132513
53,0.987961793341046
54,0.988123589388765
55,0.987607330768574
56,0.988610184629264
57,0.987315824005254
58,0.987833276357106
59,0.987112769676045
60,0.987170007351663
61,0.987130919954718
62,0.98692034698899
63,0.986810702909312
64,0.986740859237151
65,0.986794624658369
66,0.986796007575789
67,0.986756369011927
68,0.987299469367339
69,0.987105058349805
70,0.986891225491804
71,0.986854732707611
72,0.986899499243882
73,0.986924006391674
74,0.986707951778524
75,0.986703340543782
76,0.98645692403927
77,0.98648589052737
78,0.986588581039423
79,0.986949959756593
80,0.987130787683086
81,0.987334206611963
82,0.987373813304257
83,0.987258995321332
84,0.987140751444053
85,0.987206135607129
86,0.987318149412094
87,0.98701541010125
88,0.987091601444016
89,0.987074894053722
90,0.987084932724247
91,0.987252934810743
92,0.98729717622513
93,0.987260974449542
94,0.987302517541604
95,0.98711300389404
96,0.987457121078576
97,0.987830939379378


==> 4_7_trunkModeSens_specAgree_CW_2CR.csv <==
Index,SpecAgree_modes_k
1,0.938729709030787
2,0.938401246742077
3,0.963720262645927
4,0.963652499438589
5,0.968801762257448
6,0.976383748616589
7,0.976799448114094
8,0.980124945455866
9,0.980082623664218
10,0.982219284347446
11,0.982155715138927
12,0.981113270639922
13,0.981566803482289
14,0.981229065908169
15,0.982622276820903
16,0.98257830319325
17,0.983164932350323
18,0.983175412189674
19,0.98352409012089
20,0.983527539325346
21,0.984050605118288
22,0.983974305611329
23,0.983993753795765
24,0.984054682753923
25,0.98544468580324
26,0.985707379757189
27,0.985873055375031
28,0.986379323812459
29,0.986284950440002
30,0.986294389845244
31,0.986508754689927
32,0.986591612014461
33,0.987433382964106
34,0.987448015300056
35,0.987529172161346
36,0.987666901658786
37,0.987665850267021
38,0.98831754525203
39,0.988412071917873
40,0.988399178742264
41,0.988354630395912
42,0.988314750287696
43,0.988287591567834
44,0.987973815015603
45,0.988215176302611
46,0.988157188019049
47,0.98765177305584
48,0.988001120026876
49,0.98798600357188
50,0.987780750241666
51,0.988257544313738
52,0.988181763788842
53,0.988652300971478
54,0.988592430171087
55,0.988544895203069
56,0.988495753027636
57,0.988719277116358
58,0.988258534378006
59,0.988685573864083
60,0.987787112546674
61,0.989132390153901
62,0.989140912266622
63,0.98920182339735
64,0.989215504732561
65,0.989234094265697
66,0.989260061876384
67,0.98933947186429
68,0.989230449279124
69,0.989102567198116
70,0.989089304188754
71,0.988923833528818
72,0.988973283607863
73,0.988945657663716
74,0.989041314874435
75,0.989042575691732
76,0.989017273657414
77,0.988931243491815
78,0.988865576308591
79,0.988862852965795
80,0.988781659587988
81,0.988827934892331
82,0.988922703632367
83,0.988040891862569
84,0.988164458183322
85,0.988654810084425
86,0.989002005309673
87,NaN
88,NaN
89,NaN
90,NaN
91,NaN
92,NaN
93,NaN
94,NaN
95,NaN
96,NaN
97,NaN


==> 4_7_trunkModeSens_specAgree_CW_2CRT.csv <==
Index,SpecAgree_modes_k
1,0.925404116123451
2,0.927214448075615
3,0.959622780340772
4,0.96035185649906
5,0.958582363459594
6,0.957660344429538
7,0.961203680024493
8,0.971080214220084
9,0.972332473504148
10,0.972647863340547
11,0.972528630049836
12,0.973822297230128
13,0.97436683900432
14,0.973631414624648
15,0.973877687131282
16,0.972595224179814
17,0.974794153305536
18,0.974868587305233
19,0.975908839667754
20,0.975592445310412
21,0.975425809816281
22,0.975384737014544
23,0.974967799966054
24,0.975336437921441
25,0.975445114320318
26,0.974679977898669
27,0.975092740219311
28,0.975450686212027
29,0.9747289739874
30,0.975035065291688
31,0.975930054894759
32,0.976270474693165
33,0.976132233238421
34,0.976389404303463
35,0.976311343809377
36,0.976582059267053
37,0.976491384434929
38,0.976470088074344
39,0.975760066837327
40,0.975924408146059
41,0.976192650322694
42,0.975991992657108
43,0.975508235875136
44,0.975733641781733
45,0.975911389226018
46,0.97590067213157
47,0.976316233992572
48,0.976144067202852
49,0.975834354928391
50,0.977105479705538
51,0.976007721193762
52,0.976036247746369
53,0.976201111322083
54,0.976270886294796
55,0.97597498465305
56,0.975988873193671
57,0.976197085588966
58,0.97548339514917
59,0.975453068221151
60,0.976401281074331
61,0.976153012645687
62,0.976376595946251
63,0.97506155917193
64,0.975184590013448
65,0.975473441886071
66,0.975519876828704
67,0.974488103574316
68,0.975152331874816
69,0.974990898343483
70,0.974961418564464
71,0.97471391263592
72,0.97534529602073
73,0.975423474123591
74,0.975483775786462
75,0.975221915878504
76,0.975344205133335
77,0.9757814060471
78,0.975838460270361
79,0.977355853968464
80,0.977387522126845
81,0.977241502746042
82,0.977960931020517
83,0.977283291330892
84,0.976762460385063
85,0.976343893224154
86,0.975966758838998
87,0.976164856090923
88,NaN
89,NaN
90,NaN
91,NaN
92,NaN
93,NaN
94,NaN
95,NaN
96,NaN
97,NaN


==> 4_7_trunkModeSens_specAgree_CW_DS2.csv <==
Index,SpecAgree_modes_k
1,0.755813203292817
2,0.760137618815187
3,0.936441908229286
4,0.940423880833026
5,0.969753757480952
6,0.971359916724246
7,0.979553961750878
8,0.97965747007095
9,0.979670821157808
10,0.982969791486245
11,0.983570130233955
12,0.985677629940941
13,0.983442634973871
14,0.983856736159264
15,0.98338598148727
16,0.983839455768981
17,0.983078511919222
18,0.983202574123745
19,0.983179595172678
20,0.983495210614724
21,0.983628685041624
22,0.983735263750585
23,0.98333599325167
24,0.983286159382058
25,0.983406846060681
26,0.983550395084421
27,0.983554301543176
28,0.983818130853872
29,0.986941162874115
30,0.987087363827988
31,0.987148232760141
32,0.987083380304471
33,0.987735990525465
34,0.98608909015112
35,0.988319609894509
36,0.987859058274332
37,0.987774454295674
38,0.987660374284398
39,0.988313180893332
40,0.988815217556782
41,0.988662484938567
42,0.988821050359662
43,0.988721829426464
44,0.988615482225361
45,0.988704054276513
46,0.988212299847619
47,0.988446645325258
48,0.987669337935571
49,0.987251522557307
50,0.987600582584088
51,0.987584305797367
52,0.98752056990728
53,0.98728859765194
54,0.987164127660438
55,0.987103253514098
56,0.987135613233929
57,0.987170717734762
58,0.986823876965199
59,0.986969560298971
60,0.987291085321721
61,0.987334729153494
62,0.987081756664836
63,0.98740996774541
64,0.987402282275684
65,0.987405720170877
66,0.987295318359953
67,0.98727444647396
68,0.987194331092191
69,0.98667864628974
70,0.986656603177725
71,0.986525855257397
72,0.986891479331892
73,0.986865940117554
74,0.986706958674287
75,0.986740552452578
76,0.986664973101314
77,0.987016657189491
78,0.98702877014686
79,0.987340699720896
80,0.987449112623932
81,0.987478894170985
82,0.988115180776023
83,0.987886035756749
84,0.987948388356137
85,0.987874313560763
86,NaN
87,NaN
88,NaN
89,NaN
90,NaN
91,NaN
92,NaN
93,NaN
94,NaN
95,NaN
96,NaN
97,NaN


==> 4_7_trunkModeSens_trainError_CCW_2CR.csv <==
Index,TrainError_modes_k
1,0.501130720685255
2,0.501030534837822
3,0.313702952940339
4,0.313883934777054
5,0.245858427462855
6,0.227723616913241
7,0.230112644899843
8,0.200518612586112
9,0.200478980938973
10,0.187256073622604
11,0.187230961646381
12,0.18547023734702
13,0.185280786585148
14,0.185067084144971
15,0.18142365324512
16,0.173265039501539
17,0.178107300905868
18,0.16873254412217
19,0.153675054309668
20,0.153936591031673
21,0.1520121747611
22,0.151624096218341
23,0.149138926223745
24,0.147206056537519
25,0.144365121480934
26,0.142434763968471
27,0.14454448645796
28,0.14414807651893
29,0.14462022869463
30,0.141628040182893
31,0.142604748454676
32,0.137672340927783
33,0.138257805854956
34,0.137195794886406
35,0.14329080126578
36,0.137322257503201
37,0.143842109002036
38,0.138376412382447
39,0.138793592513673
40,0.137531701614841
41,0.14001706967441
42,0.140629710406902
43,0.140233156101565
44,0.131373468127635
45,0.131232652150332
46,0.130659409335703
47,0.14515928200916
48,0.145695858237834
49,0.140572889982138
50,0.128580133870289
51,0.128519654236186
52,0.128603614924716
53,0.125670170614615
54,0.125673772282352
55,0.126433666713742
56,0.129289059995713
57,0.128804395660078
58,0.128672341548435
59,0.129483290369975
60,0.127056981420084
61,0.126693239975299
62,0.126508716522992
63,0.127243501244842
64,0.126321802913821
65,0.128028418504225
66,0.12608173331272
67,0.126084267061564
68,0.126072434057116
69,0.127675307229378
70,0.127702445008903
71,0.127276433565148
72,0.127252510889199
73,0.127735321270736
74,0.124975756205439
75,0.126580028769673
76,0.125251748508986
77,0.126665221689258
78,0.126105456740773
79,0.127073200160857
80,0.12553625110268
81,0.125768358286365
82,0.125768736942048
83,0.125930764121312
84,0.1279146752283
85,0.127850699896623
86,0.129081331795838
87,0.128432696160093
88,0.12655885474444
89,0.123760854463566
90,0.126330194652429
91,NaN
92,NaN
93,NaN
94,NaN
95,NaN
96,NaN
97,NaN


==> 4_7_trunkModeSens_trainError_CCW_2CRT.csv <==
Index,TrainError_modes_k
1,0.597776471576287
2,0.599665763718599
3,0.377828606173603
4,0.378248492742273
5,0.296113031047985
6,0.298240003868937
7,0.264788101452542
8,0.26656288305964
9,0.245075026526383
10,0.245016829567596
11,0.238276676324592
12,0.233094898116584
13,0.218502648537525
14,0.217124360097624
15,0.216852592402671
16,0.214624636400523
17,0.210507912113037
18,0.203802785469529
19,0.204726154293541
20,0.204444350614467
21,0.20418127083536
22,0.203658798464331
23,0.201453807657559
24,0.195743357720451
25,0.195711757733403
26,0.194817111027051
27,0.194066971435137
28,0.194611100511514
29,0.189400997927552
30,0.189447864677181
31,0.186031530113403
32,0.186166805125365
33,0.185041294005325
34,0.18555463367336
35,0.183823074884999
36,0.184218411950211
37,0.183873431958628
38,0.183810425502079
39,0.183069493205987
40,0.182984157405019
41,0.181488407621509
42,0.181614278978275
43,0.178040892505192
44,0.178367912846695
45,0.17822646483753
46,0.178061892136921
47,0.181105662114428
48,0.180691642512546
49,0.173061019594158
50,0.173711950099623
51,0.173921196056427
52,0.173440938356884
53,0.172976313710965
54,0.173873937673105
55,0.178122726825337
56,0.175432615884466
57,0.175689033767927
58,0.173498905140837
59,0.175952754331265
60,0.175525600741241
61,0.176466928140931
62,0.173907315004471
63,0.178658359452788
64,0.17877401172098
65,0.178426374303232
66,0.178617410482681
67,0.176099140941116
68,0.175814493606557
69,0.175091721713214
70,0.174976136757143
71,0.17164254861529
72,0.172800168199949
73,0.172865020464216
74,0.172564017310222
75,0.174068504247231
76,0.173553759967721
77,0.173175566327261
78,0.173569352352037
79,0.173198386309719
80,0.174287575228179
81,0.17483637723249
82,0.174601807166511
83,0.173904245386454
84,0.172843163761567
85,0.174185373309724
86,NaN
87,NaN
88,NaN
89,NaN
90,NaN
91,NaN
92,NaN
93,NaN
94,NaN
95,NaN
96,NaN
97,NaN


==> 4_7_trunkModeSens_trainError_CCW_DS2.csv <==
Index,TrainError_modes_k
1,0.339205359890763
2,0.341573881932598
3,0.214682868777548
4,0.208033374009754
5,0.208037004378208
6,0.190275824586481
7,0.190211908379347
8,0.188640475034402
9,0.188842533340675
10,0.186148255351301
11,0.185950156739095
12,0.186549321503551
13,0.183907766517071
14,0.182337307783433
15,0.175766982211114
16,0.182943764952157
17,0.175948552942038
18,0.176786841056427
19,0.175070219239466
20,0.17905589521387
21,0.178975580359843
22,0.176856690086974
23,0.172786458628935
24,0.170599688332905
25,0.171657546348611
26,0.170022873002505
27,0.17051933408829
28,0.169016260986066
29,0.173025495190843
30,0.172161078387192
31,0.173912445757655
32,0.192493482459831
33,0.174957822757888
34,0.17478260242612
35,0.173398493632331
36,0.162864451721311
37,0.161775087650846
38,0.160577696858377
39,0.158071460980354
40,0.159708222211422
41,0.161239804415834
42,0.161892195589112
43,0.168380224170709
44,0.169363715529962
45,0.167695526257757
46,0.167329084120605
47,0.164029798051676
48,0.162760918142335
49,0.163841315252518
50,0.1597376112033
51,0.159151656642462
52,0.159614851763017
53,0.160014650626572
54,0.160045457451805
55,0.158504623087082
56,0.160874980997138
57,0.159245565214004
58,0.161732276208344
59,0.16014664550121
60,0.160010557801222
61,0.158094918784325
62,0.158347005893772
63,0.158769456747075
64,0.159110337476217
65,0.159241433779514
66,0.158953380212543
67,0.160007781641058
68,0.160219463691776
69,0.160152014539694
70,0.160126749331868
71,0.159732467034701
72,0.158327069795799
73,0.158317455166512
74,0.160002207565934
75,0.15987903206195
76,0.159650692631882
77,0.160145266700803
78,0.160753532498629
79,0.159653043094361
80,0.159691273649358
81,0.158830516776145
82,0.156938528831522
83,0.15741113455203
84,0.156995906345471
85,0.156780863859904
86,0.157594666745345
87,0.157298080696892
88,0.156908955425968
89,0.156480364289508
90,0.156631152993671
91,0.156774927679178
92,0.15942961682633
93,0.15795831260674
94,0.157465790142236
95,0.161209271164469
96,0.157315584230533
97,0.158471070550532


==> 4_7_trunkModeSens_trainError_CW_2CR.csv <==
Index,TrainError_modes_k
1,0.499206472736382
2,0.499517253135096
3,0.324310471095025
4,0.324331657356075
5,0.28823813999776
6,0.237273241282616
7,0.239591808700139
8,0.211433014823696
9,0.211467278138775
10,0.199071066168579
11,0.198831093168148
12,0.193548586428018
13,0.195184493638537
14,0.186443430843077
15,0.180062606555278
16,0.179592262082189
17,0.168497590152536
18,0.168504881308396
19,0.160236436247658
20,0.160238844831572
21,0.158704529048851
22,0.158961598486956
23,0.158488189295855
24,0.158090418743123
25,0.152964729630851
26,0.152596211544821
27,0.150841449781064
28,0.150182471335857
29,0.143221380138405
30,0.143370749030846
31,0.14306387121315
32,0.142900200435068
33,0.140469181393678
34,0.139919885777661
35,0.139879572212352
36,0.13979754299234
37,0.1395481381075
38,0.138851439952077
39,0.138723470456678
40,0.138510735912813
41,0.138456153479211
42,0.138324942279678
43,0.138458224209501
44,0.137900044174457
45,0.13839161930913
46,0.135305657295211
47,0.13475526226425
48,0.132861967269936
49,0.131964252426295
50,0.131618727620495
51,0.130282250371756
52,0.131869746919098
53,0.127599747954649
54,0.128439477681897
55,0.129072037232355
56,0.128873136883582
57,0.127707160228937
58,0.129362559606407
59,0.126928181638912
60,0.129058105615534
61,0.124523899326743
62,0.124393220012733
63,0.124315320111331
64,0.124370794726935
65,0.124589456811031
66,0.124532408525981
67,0.124412226479117
68,0.125033180323759
69,0.126250576525899
70,0.125555157703995
71,0.124318022625519
72,0.124845853351729
73,0.124972432424375
74,0.124747043760526
75,0.12463163849546
76,0.124849361601248
77,0.124771336713966
78,0.124856650324904
79,0.124923808500475
80,0.125547696652788
81,0.12533206813835
82,0.125390581306152
83,0.127623412207458
84,0.125154453068231
85,0.125093589263947
86,0.124018683888776
87,NaN
88,NaN
89,NaN
90,NaN
91,NaN
92,NaN
93,NaN
94,NaN
95,NaN
96,NaN
97,NaN


==> 4_7_trunkModeSens_trainError_CW_2CRT.csv <==
Index,TrainError_modes_k
1,0.405354813400322
2,0.407312280948165
3,0.331527813918164
4,0.300434072791666
5,0.301326931688345
6,0.309721651417501
7,0.311436456502602
8,0.224960690672516
9,0.226716092934852
10,0.208442027541552
11,0.20833760146637
12,0.201310638042408
13,0.199725194327425
14,0.209258691749221
15,0.196560486044945
16,0.204614304387054
17,0.186642633025062
18,0.18608882190896
19,0.180930598562425
20,0.182407823064707
21,0.180898520189171
22,0.179877423484306
23,0.180932157772486
24,0.180159583669161
25,0.180012786492242
26,0.188990858821388
27,0.186268753351628
28,0.18588919954976
29,0.187107818868603
30,0.183853377460436
31,0.179103951994203
32,0.178818540440546
33,0.179416476602301
34,0.179061693630088
35,0.179585386740892
36,0.179998600492523
37,0.177909291875683
38,0.188389843320205
39,0.182854897266094
40,0.18008852684893
41,0.179929748676255
42,0.184373839427234
43,0.182721776552813
44,0.191529861099427
45,0.191074538995051
46,0.19151758084941
47,0.184123566545138
48,0.189479737168683
49,0.185378375503144
50,0.188364323766006
51,0.18053405252831
52,0.180499865658134
53,0.180622871143096
54,0.180094979696513
55,0.180445883138801
56,0.189659511452438
57,0.190808786693297
58,0.190346920935288
59,0.189078696988165
60,0.191779134594986
61,0.17964388834471
62,0.177950089463971
63,0.178924932195891
64,0.177054124534173
65,0.179729999204463
66,0.177549456538522
67,0.180089419767837
68,0.179809092749588
69,0.179688851921787
70,0.178901042300175
71,0.180077903501654
72,0.182028893072694
73,0.182035146643251
74,0.181459631604814
75,0.181786295479282
76,0.180473559113456
77,0.28291049890342
78,0.178498362861096
79,0.178268484399167
80,0.183580733440775
81,0.182557018581207
82,0.18284212980162
83,0.182716548892675
84,0.188953850121052
85,0.187274649441126
86,0.185503918266103
87,0.189836604777967
88,NaN
89,NaN
90,NaN
91,NaN
92,NaN
93,NaN
94,NaN
95,NaN
96,NaN
97,NaN


==> 4_7_trunkModeSens_trainError_CW_DS2.csv <==
Index,TrainError_modes_k
1,0.568534749709057
2,0.568747559263588
3,0.336092264634873
4,0.336784860088264
5,0.251305343139234
6,0.251789642349905
7,0.220491792354825
8,0.219731741388929
9,0.219720360488596
10,0.200626494226716
11,0.196031589314893
12,0.175334475933476
13,0.185177136492565
14,0.18611661731128
15,0.183304518806546
16,0.188660522043958
17,0.181853817911854
18,0.18237984683909
19,0.182311648431915
20,0.182090303652892
21,0.174987189864342
22,0.175751291252417
23,0.174432259427265
24,0.174116747454279
25,0.173850153724541
26,0.173515548065368
27,0.173318684019359
28,0.173339787229012
29,0.16060804560225
30,0.161739210021292
31,0.161120791907359
32,0.158711030340044
33,0.15410831436906
34,0.171434224091957
35,0.151399978169401
36,0.161378969897563
37,0.162322375206313
38,0.160114715870795
39,0.152283894118354
40,0.15738351087923
41,0.15794320665838
42,0.156337408618026
43,0.156556606929006
44,0.156871662085296
45,0.15714877845657
46,0.157432195700673
47,0.158013417887447
48,0.153876536544627
49,0.147153939194684
50,0.153830799212554
51,0.154181259857719
52,0.154035250449425
53,0.148202597008575
54,0.147527317207749
55,0.14741739598462
56,0.147135029267841
57,0.147423530693484
58,0.145841149003419
59,0.146225919205305
60,0.146745448323162
61,0.146719032279976
62,0.146495630369891
63,0.143803918605129
64,0.142646332991682
65,0.142946079752033
66,0.140677666015882
67,0.140660384055466
68,0.140612202475979
69,0.142821073237748
70,0.143411241674105
71,0.143080410452233
72,0.14337002287654
73,0.143614864986006
74,0.143513537258874
75,0.143587286245824
76,0.14343401910574
77,0.14374067135584
78,0.145513232101558
79,0.145033153759788
80,0.146152508722723
81,0.143627156228306
82,0.143047911676205
83,0.14290969814725
84,0.144079856002635
85,0.143222213506437
86,NaN
87,NaN
88,NaN
89,NaN
90,NaN
91,NaN
92,NaN
93,NaN
94,NaN
95,NaN
96,NaN
97,NaN

